A Feynman-kac Formula Approach for Computing Expectations and Threshold Crossing Probabilities of Non-smooth Stochastic Dynamical Systems

We present a computational alternative to probabilistic simulations for non-smooth stochastic dynamical systems that are prevalent in engineering mechanics. As examples, we target (1) stochastic elasto-plastic problems, which involve transitions between elastic and plastic states, and (2) obstacle problems with noise, which involve discrete impulses due to collisions with an obstacle. We formally introduce a class of partial differential equations related to the Feynman-Kac formula, where the underlying stochastic processes satisfy variational inequalities modelling elasto-plastic and obstacle oscillators. We then focus on solving them numerically. The main challenge in solving these equations is the non-standard boundary conditions which describe the behavior of the underlying process on the boundary. We illustrate how to use our approach to compute expectations and other statistical quantities, such as the asymptotic growth rate of variance in asymptotic formulae for threshold crossing probabilities.

==> WMC_p1.0E+01_dt1.0E-03_MC_1.0E+03_data.txt <==
0  0
0.025  0
0.05  0
0.075  0
0.1  0
0.125  0.002
0.15  0.012
0.175  0.029
0.2  0.045
0.225  0.064
0.25  0.092
0.275  0.124
0.3  0.149
0.325  0.175
0.35  0.193
0.375  0.217
0.4  0.241
0.425  0.259
0.45  0.293
0.475  0.322
0.5  0.341
0.525  0.36
0.55  0.384
0.575  0.403
0.6  0.42
0.625  0.44
0.65  0.459
0.675  0.49
0.7  0.499
0.725  0.52
0.75  0.536
0.775  0.548
0.8  0.559
0.825  0.575
0.85  0.586
0.875  0.596
0.9  0.612
0.925  0.626
0.95  0.641
0.975  0.654
1  0.667
1.025  0.678
1.05  0.689
1.075  0.705
1.1  0.714
1.125  0.722
1.15  0.734
1.175  0.745
1.2  0.755
1.225  0.764
1.25  0.77
1.275  0.779
1.3  0.788
1.325  0.792
1.35  0.802
1.375  0.809
1.4  0.818
1.425  0.825
1.45  0.829
1.475  0.835
1.5  0.841
1.525  0.846
1.55  0.853
1.575  0.857
1.6  0.859
1.625  0.867
1.65  0.87
1.675  0.876
1.7  0.882
1.725  0.887
1.75  0.894
1.775  0.896
1.8  0.898
1.825  0.9
1.85  0.903
1.875  0.908
1.9  0.914
1.925  0.917
1.95  0.922
1.975  0.922
2  0.925
2.025  0.932
2.05  0.934
2.075  0.938
2.1  0.94
2.125  0.941
2.15  0.942
2.175  0.946
2.2  0.947
2.225  0.949
2.25  0.951
2.275  0.954
2.3  0.955
2.325  0.955
2.35  0.957
2.375  0.958
2.4  0.961
2.425  0.964
2.45  0.965
2.475  0.965
2.5  0.967
2.525  0.967
2.55  0.967
2.575  0.967
2.6  0.969
2.625  0.97
2.65  0.971
2.675  0.971
2.7  0.972
2.725  0.973
2.75  0.974
2.775  0.974
2.8  0.974
2.825  0.974
2.85  0.974
2.875  0.974
2.9  0.976
2.925  0.977
2.95  0.977
2.975  0.979
3  0.979
3.025  0.98
3.05  0.98
3.075  0.98
3.1  0.98
3.125  0.981
3.15  0.982
3.175  0.984
3.2  0.984
3.225  0.985
3.25  0.986
3.275  0.986
3.3  0.986
3.325  0.986
3.35  0.986
3.375  0.987
3.4  0.987
3.425  0.987
3.45  0.987
3.475  0.987
3.5  0.987
3.525  0.989
3.55  0.989
3.575  0.99
3.6  0.991
3.625  0.991
3.65  0.991
3.675  0.991
3.7  0.991
3.725  0.991
3.75  0.991
3.775  0.991
3.8  0.991
3.825  0.992
3.85  0.993
3.875  0.993
3.9  0.993
3.925  0.993
3.95  0.993
3.975  0.993
4  0.994
4.025  0.994
4.05  0.995
4.075  0.997
4.1  0.997
4.125  0.997
4.15  0.997
4.175  0.997
4.2  0.997
4.225  0.997
4.25  0.997
4.275  0.998
4.3  0.998
4.325  0.998
4.35  0.998
4.375  0.998
4.4  0.999
4.425  0.999
4.45  0.999
4.475  0.999
4.5  0.999
4.525  0.999
4.55  0.999
4.575  0.999
4.6  0.999
4.625  0.999
4.65  0.999
4.675  0.999
4.7  0.999
4.725  0.999
4.75  0.999
4.775  0.999
4.8  0.999
4.825  0.999
4.85  0.999
4.875  0.999
4.9  0.999
4.925  0.999
4.95  0.999
4.975  0.999
5  0.999


==> WMC_p1.0E+02_dt1.0E-03_MC_1.0E+03_data.txt <==
0  0
0.025  0
0.05  0.004
0.075  0.008
0.1  0.03
0.125  0.064
0.15  0.094
0.175  0.128
0.2  0.165
0.225  0.193
0.25  0.246
0.275  0.281
0.3  0.32
0.325  0.346
0.35  0.378
0.375  0.42
0.4  0.457
0.425  0.49
0.45  0.527
0.475  0.546
0.5  0.565
0.525  0.585
0.55  0.61
0.575  0.632
0.6  0.658
0.625  0.68
0.65  0.695
0.675  0.71
0.7  0.725
0.725  0.748
0.75  0.765
0.775  0.779
0.8  0.789
0.825  0.8
0.85  0.808
0.875  0.816
0.9  0.822
0.925  0.831
0.95  0.846
0.975  0.852
1  0.857
1.025  0.865
1.05  0.869
1.075  0.876
1.1  0.884
1.125  0.886
1.15  0.89
1.175  0.9
1.2  0.908
1.225  0.911
1.25  0.916
1.275  0.92
1.3  0.922
1.325  0.929
1.35  0.932
1.375  0.934
1.4  0.935
1.425  0.937
1.45  0.94
1.475  0.941
1.5  0.943
1.525  0.945
1.55  0.948
1.575  0.95
1.6  0.953
1.625  0.955
1.65  0.956
1.675  0.959
1.7  0.96
1.725  0.962
1.75  0.965
1.775  0.967
1.8  0.969
1.825  0.969
1.85  0.97
1.875  0.97
1.9  0.974
1.925  0.974
1.95  0.975
1.975  0.976
2  0.977
2.025  0.978
2.05  0.978
2.075  0.982
2.1  0.984
2.125  0.984
2.15  0.985
2.175  0.986
2.2  0.987
2.225  0.988
2.25  0.99
2.275  0.99
2.3  0.99
2.325  0.99
2.35  0.99
2.375  0.991
2.4  0.992
2.425  0.992
2.45  0.992
2.475  0.992
2.5  0.992
2.525  0.992
2.55  0.993
2.575  0.993
2.6  0.993
2.625  0.993
2.65  0.993
2.675  0.993
2.7  0.993
2.725  0.994
2.75  0.996
2.775  0.996
2.8  0.996
2.825  0.996
2.85  0.996
2.875  0.997
2.9  0.998
2.925  0.998
2.95  0.998
2.975  0.998
3  0.998
3.025  0.998
3.05  0.998
3.075  0.998
3.1  0.998
3.125  0.998
3.15  0.998
3.175  0.998
3.2  0.998
3.225  0.998
3.25  0.998
3.275  0.998
3.3  0.998
3.325  0.999
3.35  0.999
3.375  0.999
3.4  0.999
3.425  0.999
3.45  0.999
3.475  0.999
3.5  0.999
3.525  0.999
3.55  0.999
3.575  0.999
3.6  0.999
3.625  1
3.65  1
3.675  1
3.7  1
3.725  1
3.75  1
3.775  1
3.8  1
3.825  1
3.85  1
3.875  1
3.9  1
3.925  1
3.95  1
3.975  1
4  1
4.025  1
4.05  1
4.075  1
4.1  1
4.125  1
4.15  1
4.175  1
4.2  1
4.225  1
4.25  1
4.275  1
4.3  1
4.325  1
4.35  1
4.375  1
4.4  1
4.425  1
4.45  1
4.475  1
4.5  1
4.525  1
4.55  1
4.575  1
4.6  1
4.625  1
4.65  1
4.675  1
4.7  1
4.725  1
4.75  1
4.775  1
4.8  1
4.825  1
4.85  1
4.875  1
4.9  1
4.925  1
4.95  1
4.975  1
5  1


==> WMC_p1.0E+03_dt1.0E-03_MC_1.0E+03_data.txt <==
0  0
0.025  0
0.05  0.006
0.075  0.02
0.1  0.05
0.125  0.085
0.15  0.153
0.175  0.196
0.2  0.249
0.225  0.279
0.25  0.327
0.275  0.371
0.3  0.414
0.325  0.449
0.35  0.492
0.375  0.506
0.4  0.536
0.425  0.558
0.45  0.592
0.475  0.62
0.5  0.651
0.525  0.667
0.55  0.681
0.575  0.704
0.6  0.724
0.625  0.735
0.65  0.744
0.675  0.76
0.7  0.772
0.725  0.789
0.75  0.804
0.775  0.815
0.8  0.824
0.825  0.837
0.85  0.851
0.875  0.866
0.9  0.875
0.925  0.881
0.95  0.891
0.975  0.897
1  0.905
1.025  0.909
1.05  0.914
1.075  0.924
1.1  0.926
1.125  0.93
1.15  0.937
1.175  0.941
1.2  0.942
1.225  0.945
1.25  0.951
1.275  0.954
1.3  0.956
1.325  0.957
1.35  0.96
1.375  0.963
1.4  0.966
1.425  0.969
1.45  0.971
1.475  0.973
1.5  0.976
1.525  0.978
1.55  0.979
1.575  0.983
1.6  0.984
1.625  0.988
1.65  0.988
1.675  0.988
1.7  0.988
1.725  0.989
1.75  0.99
1.775  0.99
1.8  0.99
1.825  0.99
1.85  0.992
1.875  0.992
1.9  0.992
1.925  0.992
1.95  0.994
1.975  0.994
2  0.994
2.025  0.994
2.05  0.994
2.075  0.995
2.1  0.996
2.125  0.997
2.15  0.997
2.175  0.997
2.2  0.997
2.225  0.997
2.25  0.997
2.275  0.997
2.3  0.997
2.325  0.997
2.35  0.997
2.375  0.998
2.4  0.998
2.425  0.998
2.45  0.999
2.475  0.999
2.5  0.999
2.525  0.999
2.55  0.999
2.575  0.999
2.6  0.999
2.625  0.999
2.65  1
2.675  1
2.7  1
2.725  1
2.75  1
2.775  1
2.8  1
2.825  1
2.85  1
2.875  1
2.9  1
2.925  1
2.95  1
2.975  1
3  1
3.025  1
3.05  1
3.075  1
3.1  1
3.125  1
3.15  1
3.175  1
3.2  1
3.225  1
3.25  1
3.275  1
3.3  1
3.325  1
3.35  1
3.375  1
3.4  1
3.425  1
3.45  1
3.475  1
3.5  1
3.525  1
3.55  1
3.575  1
3.6  1
3.625  1
3.65  1
3.675  1
3.7  1
3.725  1
3.75  1
3.775  1
3.8  1
3.825  1
3.85  1
3.875  1
3.9  1
3.925  1
3.95  1
3.975  1
4  1
4.025  1
4.05  1
4.075  1
4.1  1
4.125  1
4.15  1
4.175  1
4.2  1
4.225  1
4.25  1
4.275  1
4.3  1
4.325  1
4.35  1
4.375  1
4.4  1
4.425  1
4.45  1
4.475  1
4.5  1
4.525  1
4.55  1
4.575  1
4.6  1
4.625  1
4.65  1
4.675  1
4.7  1
4.725  1
4.75  1
4.775  1
4.8  1
4.825  1
4.85  1
4.875  1
4.9  1
4.925  1
4.95  1
4.975  1
5  1


==> corr_mkenergy_mc6dt5_data.txt <==
0.05  0.0120342
0.1  0.0300915
0.15  0.0518894
0.2  0.0754925
0.25  0.1002
0.3  0.124183
0.35  0.147431
0.4  0.169591
0.45  0.190367
0.5  0.209335
0.55  0.226585
0.6  0.242786
0.65  0.258306
0.7  0.27238
0.75  0.284371
0.8  0.295927
0.85  0.306391
0.9  0.315963
0.95  0.325099
1  0.333068
1.05  0.339613
1.1  0.345463
1.15  0.351143
1.2  0.356559
1.25  0.360962
1.3  0.364661
1.35  0.368307
1.4  0.372392
1.45  0.375228
1.5  0.378131
1.55  0.380735
1.6  0.383126
1.65  0.384946
1.7  0.387248
1.75  0.388432
1.8  0.390133
1.85  0.390473
1.9  0.391863
1.95  0.393742
2  0.394697
2.05  0.39469
2.1  0.395654
2.15  0.395822
2.2  0.395857
2.25  0.396918
2.3  0.398036
2.35  0.398342
2.4  0.398084
2.45  0.398674
2.5  0.400004
2.55  0.400157
2.6  0.40029
2.65  0.400603
2.7  0.400486
2.75  0.401454
2.8  0.401344
2.85  0.401364
2.9  0.401973
2.95  0.403172
3  0.402373
3.05  0.40352
3.1  0.404204
3.15  0.40465
3.2  0.404681
3.25  0.404824
3.3  0.404994
3.35  0.404794
3.4  0.405038
3.45  0.405057
3.5  0.405347
3.55  0.404944
3.6  0.404954
3.65  0.405847
3.7  0.405232
3.75  0.403892
3.8  0.403227
3.85  0.404546
3.9  0.404624
3.95  0.403854
4  0.403779
4.05  0.404266
4.1  0.404577
4.15  0.404591
4.2  0.404094
4.25  0.404524
4.3  0.404969
4.35  0.405347
4.4  0.404884
4.45  0.40599
4.5  0.40526
4.55  0.40464
4.6  0.404772
4.65  0.40403
4.7  0.403797
4.75  0.402792
4.8  0.401968

==> corr_plasticstate_mc6dt5_data.txt <==
0.05  0
0.1  0
0.15  0
0.2  0
0.25  0.000118
0.3  0.002949
0.35  0.01556
0.4  0.041676
0.45  0.077206
0.5  0.116556
0.55  0.155339
0.6  0.19059
0.65  0.222153
0.7  0.248936
0.75  0.27155
0.8  0.290253
0.85  0.306166
0.9  0.318678
0.95  0.329131
1  0.33756
1.05  0.344758
1.1  0.350411
1.15  0.355041
1.2  0.358899
1.25  0.362236
1.3  0.364351
1.35  0.366916
1.4  0.368604
1.45  0.369612
1.5  0.37028
1.55  0.370834
1.6  0.371756
1.65  0.37265
1.7  0.373267
1.75  0.373667
1.8  0.374101
1.85  0.374629
1.9  0.374994
1.95  0.375252
2  0.375514
2.05  0.375908
2.1  0.376108
2.15  0.376386
2.2  0.376856
2.25  0.377233
2.3  0.377251
2.35  0.377203
2.4  0.377555
2.45  0.37755
2.5  0.377897
2.55  0.377627
2.6  0.377812
2.65  0.3775
2.7  0.377741
2.75  0.377664
2.8  0.377828
2.85  0.377898
2.9  0.378349
2.95  0.378497
3  0.37866
3.05  0.379094
3.1  0.379096
3.15  0.379348
3.2  0.379125
3.25  0.379231
3.3  0.37909
3.35  0.379023
3.4  0.379342
3.45  0.37921
3.5  0.37953
3.55  0.379452
3.6  0.3791
3.65  0.379277
3.7  0.379082
3.75  0.379238
3.8  0.37882
3.85  0.37894
3.9  0.379049
3.95  0.378706
4  0.378504
4.05  0.37872
4.1  0.378617
4.15  0.378171
4.2  0.378283
4.25  0.378283
4.3  0.378355
4.35  0.378433
4.4  0.378354
4.45  0.377778
4.5  0.378298
4.55  0.378643
4.6  0.378667
4.65  0.377999
4.7  0.378562
4.75  0.378224
4.8  0.378409


==> corr_plasticstate_pde800_dt1.0e-04_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000000
  0.11   0.00000000
  0.12   0.00000000
  0.13   0.00000000
  0.14   0.00000000
  0.15   0.00000000
  0.16   0.00000000
  0.17   0.00000000
  0.18   0.00000001
  0.19   0.00000006
  0.20   0.00000039
  0.21   0.00000198
  0.22   0.00000790
  0.23   0.00002567
  0.24   0.00007057
  0.25   0.00016885
  0.26   0.00035987
  0.27   0.00069608
  0.28   0.00124068
  0.29   0.00206325
  0.30   0.00323430
  0.31   0.00481974
  0.32   0.00687619
  0.33   0.00944741
  0.34   0.01256244
  0.35   0.01623492
  0.36   0.02046378
  0.37   0.02523462
  0.38   0.03052173
  0.39   0.03629033
  0.40   0.04249879
  0.41   0.04910082
  0.42   0.05604739
  0.43   0.06328835
  0.44   0.07077381
  0.45   0.07845525
  0.46   0.08628629
  0.47   0.09422333
  0.48   0.10222592
  0.49   0.11025700
  0.50   0.11828302
  0.51   0.12627389
  0.52   0.13420297
  0.53   0.14204688
  0.54   0.14978532
  0.55   0.15740092
  0.56   0.16487897
  0.57   0.17220719
  0.58   0.17937557
  0.59   0.18637606
  0.60   0.19320245
  0.61   0.19985008
  0.62   0.20631575
  0.63   0.21259746
  0.64   0.21869433
  0.65   0.22460638
  0.66   0.23033446
  0.67   0.23588011
  0.68   0.24124544
  0.69   0.24643308
  0.70   0.25144603
  0.71   0.25628766
  0.72   0.26096158
  0.73   0.26547164
  0.74   0.26982182
  0.75   0.27401624
  0.76   0.27805911
  0.77   0.28195467
  0.78   0.28570719
  0.79   0.28932094
  0.80   0.29280016
  0.81   0.29614907
  0.82   0.29937181
  0.83   0.30247248
  0.84   0.30545510
  0.85   0.30832360
  0.86   0.31108183
  0.87   0.31373355
  0.88   0.31628242
  0.89   0.31873201
  0.90   0.32108579
  0.91   0.32334711
  0.92   0.32551926
  0.93   0.32760541
  0.94   0.32960862
  0.95   0.33153189
  0.96   0.33337809
  0.97   0.33515002
  0.98   0.33685039
  0.99   0.33848181
  1.00   0.34004681
  1.01   0.34154786
  1.02   0.34298731
  1.03   0.34436747
  1.04   0.34569055
  1.05   0.34695871
  1.06   0.34817402
  1.07   0.34933849
  1.08   0.35045407
  1.09   0.35152264
  1.10   0.35254603
  1.11   0.35352599
  1.12   0.35446423
  1.13   0.35536240
  1.14   0.35622210
  1.15   0.35704487
  1.16   0.35783220
  1.17   0.35858554
  1.18   0.35930628
  1.19   0.35999577
  1.20   0.36065532
  1.21   0.36128619
  1.22   0.36188959
  1.23   0.36246670
  1.24   0.36301865
  1.25   0.36354654
  1.26   0.36405142
  1.27   0.36453431
  1.28   0.36499620
  1.29   0.36543802
  1.30   0.36586070
  1.31   0.36626510
  1.32   0.36665207
  1.33   0.36702242
  1.34   0.36737692
  1.35   0.36771634
  1.36   0.36804138
  1.37   0.36835274
  1.38   0.36865107
  1.39   0.36893702
  1.40   0.36921119
  1.41   0.36947416
  1.42   0.36972649
  1.43   0.36996871
  1.44   0.37020134
  1.45   0.37042485
  1.46   0.37063972
  1.47   0.37084638
  1.48   0.37104526
  1.49   0.37123677
  1.50   0.37142129
  1.51   0.37159917
  1.52   0.37177078
  1.53   0.37193645
  1.54   0.37209648
  1.55   0.37225118
  1.56   0.37240083
  1.57   0.37254569
  1.58   0.37268604
  1.59   0.37282210
  1.60   0.37295410
  1.61   0.37308227
  1.62   0.37320680
  1.63   0.37332790
  1.64   0.37344574
  1.65   0.37356050
  1.66   0.37367234
  1.67   0.37378141
  1.68   0.37388786
  1.69   0.37399183
  1.70   0.37409344
  1.71   0.37419281
  1.72   0.37429005
  1.73   0.37438528
  1.74   0.37447859
  1.75   0.37457008
  1.76   0.37465983
  1.77   0.37474792
  1.78   0.37483444
  1.79   0.37491944
  1.80   0.37500301
  1.81   0.37508519
  1.82   0.37516606
  1.83   0.37524565
  1.84   0.37532403
  1.85   0.37540124
  1.86   0.37547732
  1.87   0.37555231
  1.88   0.37562625
  1.89   0.37569918
  1.90   0.37577112
  1.91   0.37584210
  1.92   0.37591215
  1.93   0.37598131
  1.94   0.37604958
  1.95   0.37611699
  1.96   0.37618356
  1.97   0.37624930
  1.98   0.37631424
  1.99   0.37637839
  2.00   0.37644176
  2.01   0.37650436
  2.02   0.37656621
  2.03   0.37662732
  2.04   0.37668769
  2.05   0.37674733
  2.06   0.37680626
  2.07   0.37686447
  2.08   0.37692198
  2.09   0.37697879
  2.10   0.37703490
  2.11   0.37709033
  2.12   0.37714507
  2.13   0.37719914
  2.14   0.37725252
  2.15   0.37730524
  2.16   0.37735729
  2.17   0.37740867
  2.18   0.37745939
  2.19   0.37750945
  2.20   0.37755885
  2.21   0.37760759
  2.22   0.37765569
  2.23   0.37770314
  2.24   0.37774994
  2.25   0.37779610
  2.26   0.37784161
  2.27   0.37788649
  2.28   0.37793073
  2.29   0.37797434
  2.30   0.37801732
  2.31   0.37805967
  2.32   0.37810139
  2.33   0.37814250
  2.34   0.37818298
  2.35   0.37822286
  2.36   0.37826212
  2.37   0.37830077
  2.38   0.37833882
  2.39   0.37837626
  2.40   0.37841311
  2.41   0.37844937
  2.42   0.37848504
  2.43   0.37852012
  2.44   0.37855462
  2.45   0.37858855
  2.46   0.37862191
  2.47   0.37865470
  2.48   0.37868692
  2.49   0.37871859
  2.50   0.37874971
  2.51   0.37878028
  2.52   0.37881031
  2.53   0.37883980
  2.54   0.37886876
  2.55   0.37889720
  2.56   0.37892511
  2.57   0.37895251
  2.58   0.37897940
  2.59   0.37900579
  2.60   0.37903168
  2.61   0.37905708
  2.62   0.37908199
  2.63   0.37910642
  2.64   0.37913038
  2.65   0.37915387
  2.66   0.37917690
  2.67   0.37919947
  2.68   0.37922160
  2.69   0.37924328
  2.70   0.37926452
  2.71   0.37928533
  2.72   0.37930572
  2.73   0.37932569
  2.74   0.37934525
  2.75   0.37936440
  2.76   0.37938315
  2.77   0.37940150
  2.78   0.37941947
  2.79   0.37943706
  2.80   0.37945427
  2.81   0.37947112
  2.82   0.37948760
  2.83   0.37950372
  2.84   0.37951950
  2.85   0.37953493
  2.86   0.37955002
  2.87   0.37956477
  2.88   0.37957920
  2.89   0.37959331
  2.90   0.37960711
  2.91   0.37962059
  2.92   0.37963377
  2.93   0.37964665
  2.94   0.37965924
  2.95   0.37967155
  2.96   0.37968357
  2.97   0.37969531
  2.98   0.37970679
  2.99   0.37971800
  3.00   0.37972895
  3.01   0.37973964
  3.02   0.37975009
  3.03   0.37976029
  3.04   0.37977025
  3.05   0.37977997
  3.06   0.37978947
  3.07   0.37979874
  3.08   0.37980779
  3.09   0.37981662
  3.10   0.37982524
  3.11   0.37983366
  3.12   0.37984188
  3.13   0.37984989
  3.14   0.37985771
  3.15   0.37986535
  3.16   0.37987280
  3.17   0.37988006
  3.18   0.37988716
  3.19   0.37989407
  3.20   0.37990082
  3.21   0.37990741
  3.22   0.37991383
  3.23   0.37992009
  3.24   0.37992620
  3.25   0.37993216
  3.26   0.37993798
  3.27   0.37994365
  3.28   0.37994917
  3.29   0.37995457
  3.30   0.37995982
  3.31   0.37996495
  3.32   0.37996995
  3.33   0.37997483
  3.34   0.37997958
  3.35   0.37998422
  3.36   0.37998874
  3.37   0.37999314
  3.38   0.37999744
  3.39   0.38000163
  3.40   0.38000571
  3.41   0.38000970
  3.42   0.38001358
  3.43   0.38001736
  3.44   0.38002105
  3.45   0.38002465
  3.46   0.38002816
  3.47   0.38003158
  3.48   0.38003491
  3.49   0.38003816
  3.50   0.38004133
  3.51   0.38004442
  3.52   0.38004743
  3.53   0.38005036
  3.54   0.38005323
  3.55   0.38005602
  3.56   0.38005874
  3.57   0.38006139
  3.58   0.38006397
  3.59   0.38006649
  3.60   0.38006895
  3.61   0.38007135
  3.62   0.38007368
  3.63   0.38007596
  3.64   0.38007818
  3.65   0.38008035
  3.66   0.38008246
  3.67   0.38008452
  3.68   0.38008653
  3.69   0.38008848
  3.70   0.38009039
  3.71   0.38009225
  3.72   0.38009407
  3.73   0.38009584
  3.74   0.38009756
  3.75   0.38009925
  3.76   0.38010089
  3.77   0.38010249
  3.78   0.38010405
  3.79   0.38010557
  3.80   0.38010706
  3.81   0.38010851
  3.82   0.38010992
  3.83   0.38011130
  3.84   0.38011265
  3.85   0.38011396
  3.86   0.38011524
  3.87   0.38011649
  3.88   0.38011771
  3.89   0.38011889
  3.90   0.38012005
  3.91   0.38012118
  3.92   0.38012229
  3.93   0.38012337
  3.94   0.38012442
  3.95   0.38012544
  3.96   0.38012644
  3.97   0.38012742
  3.98   0.38012837
  3.99   0.38012931
  4.00   0.38013021
  4.01   0.38013110
  4.02   0.38013197
  4.03   0.38013281
  4.04   0.38013363
  4.05   0.38013444
  4.06   0.38013522
  4.07   0.38013599
  4.08   0.38013674
  4.09   0.38013747
  4.10   0.38013819
  4.11   0.38013888
  4.12   0.38013956
  4.13   0.38014023
  4.14   0.38014088
  4.15   0.38014151
  4.16   0.38014213
  4.17   0.38014273
  4.18   0.38014332
  4.19   0.38014390
  4.20   0.38014446
  4.21   0.38014501
  4.22   0.38014555
  4.23   0.38014607
  4.24   0.38014659
  4.25   0.38014709
  4.26   0.38014757
  4.27   0.38014805
  4.28   0.38014852
  4.29   0.38014897
  4.30   0.38014942
  4.31   0.38014985
  4.32   0.38015028
  4.33   0.38015069
  4.34   0.38015110
  4.35   0.38015150
  4.36   0.38015188
  4.37   0.38015226
  4.38   0.38015263
  4.39   0.38015299
  4.40   0.38015335
  4.41   0.38015369
  4.42   0.38015403
  4.43   0.38015436
  4.44   0.38015468
  4.45   0.38015499
  4.46   0.38015530
  4.47   0.38015560
  4.48   0.38015590
  4.49   0.38015618
  4.50   0.38015646
  4.51   0.38015674
  4.52   0.38015700
  4.53   0.38015727
  4.54   0.38015752
  4.55   0.38015777
  4.56   0.38015802
  4.57   0.38015826
  4.58   0.38015849
  4.59   0.38015872
  4.60   0.38015894
  4.61   0.38015916
  4.62   0.38015937
  4.63   0.38015958
  4.64   0.38015978
  4.65   0.38015998
  4.66   0.38016018
  4.67   0.38016037
  4.68   0.38016055
  4.69   0.38016073
  4.70   0.38016091
  4.71   0.38016109
  4.72   0.38016126
  4.73   0.38016142
  4.74   0.38016158
  4.75   0.38016174
  4.76   0.38016190
  4.77   0.38016205
  4.78   0.38016220
  4.79   0.38016234
  4.80   0.38016248
  4.81   0.38016262
  4.82   0.38016276
  4.83   0.38016289
  4.84   0.38016302
  4.85   0.38016314
  4.86   0.38016327
  4.87   0.38016339
  4.88   0.38016351
  4.89   0.38016362
  4.90   0.38016373
  4.91   0.38016384
  4.92   0.38016395
  4.93   0.38016406
  4.94   0.38016416
  4.95   0.38016426
  4.96   0.38016436
  4.97   0.38016445
  4.98   0.38016455
  4.99   0.38016464
  5.00   0.38016473


==> correlation_mkenergy_pde800_dt1.0e-04_data.txt <==
0.0100   0.00180937
0.0200   0.00394365
0.0300   0.00638300
0.0400   0.00910447
0.0500   0.01208607
0.0600   0.01530668
0.0700   0.01874610
0.0800   0.02238506
0.0900   0.02620517
0.1000   0.03018895
0.1100   0.03431984
0.1200   0.03858215
0.1300   0.04296110
0.1400   0.04744276
0.1500   0.05201401
0.1600   0.05666258
0.1700   0.06137691
0.1800   0.06614621
0.1900   0.07096035
0.2000   0.07580985
0.2100   0.08068585
0.2200   0.08558006
0.2300   0.09048471
0.2400   0.09539255
0.2500   0.10029684
0.2600   0.10519128
0.2700   0.11007004
0.2800   0.11492776
0.2900   0.11975950
0.3000   0.12456075
0.3100   0.12932743
0.3200   0.13405584
0.3300   0.13874269
0.3400   0.14338503
0.3500   0.14798027
0.3600   0.15252612
0.3700   0.15702057
0.3800   0.16146189
0.3900   0.16584861
0.4000   0.17017946
0.4100   0.17445339
0.4200   0.17866951
0.4300   0.18282712
0.4400   0.18692567
0.4500   0.19096475
0.4600   0.19494406
0.4700   0.19886343
0.4800   0.20272279
0.4900   0.20652216
0.5000   0.21026165
0.5100   0.21394145
0.5200   0.21756180
0.5300   0.22112303
0.5400   0.22462552
0.5500   0.22806968
0.5600   0.23145601
0.5700   0.23478500
0.5800   0.23805722
0.5900   0.24127325
0.6000   0.24443371
0.6100   0.24753923
0.6200   0.25059049
0.6300   0.25358817
0.6400   0.25653297
0.6500   0.25942561
0.6600   0.26226680
0.6700   0.26505730
0.6800   0.26779784
0.6900   0.27048918
0.7000   0.27313206
0.7100   0.27572725
0.7200   0.27827550
0.7300   0.28077758
0.7400   0.28323423
0.7500   0.28564620
0.7600   0.28801426
0.7700   0.29033913
0.7800   0.29262157
0.7900   0.29486229
0.8000   0.29706203
0.8100   0.29922150
0.8200   0.30134141
0.8300   0.30342246
0.8400   0.30546535
0.8500   0.30747074
0.8600   0.30943932
0.8700   0.31137174
0.8800   0.31326866
0.8900   0.31513072
0.9000   0.31695854
0.9100   0.31875274
0.9200   0.32051395
0.9300   0.32224274
0.9400   0.32393971
0.9500   0.32560545
0.9600   0.32724050
0.9700   0.32884543
0.9800   0.33042078
0.9900   0.33196709
1.0000   0.33348489
1.0100   0.33497467
1.0200   0.33643696
1.0300   0.33787224
1.0400   0.33928099
1.0500   0.34066370
1.0600   0.34202083
1.0700   0.34335284
1.0800   0.34466016
1.0900   0.34594325
1.1000   0.34720253
1.1100   0.34843842
1.1200   0.34965133
1.1300   0.35084168
1.1400   0.35200986
1.1500   0.35315626
1.1600   0.35428125
1.1700   0.35538523
1.1800   0.35646854
1.1900   0.35753157
1.2000   0.35857465
1.2100   0.35959814
1.2200   0.36060237
1.2300   0.36158769
1.2400   0.36255442
1.2500   0.36350289
1.2600   0.36443340
1.2700   0.36534628
1.2800   0.36624182
1.2900   0.36712034
1.3000   0.36798211
1.3100   0.36882744
1.3200   0.36965661
1.3300   0.37046989
1.3400   0.37126757
1.3500   0.37204990
1.3600   0.37281717
1.3700   0.37356963
1.3800   0.37430753
1.3900   0.37503114
1.4000   0.37574069
1.4100   0.37643644
1.4200   0.37711862
1.4300   0.37778747
1.4400   0.37844322
1.4500   0.37908610
1.4600   0.37971635
1.4700   0.38033417
1.4800   0.38093979
1.4900   0.38153342
1.5000   0.38211528
1.5100   0.38268556
1.5200   0.38324449
1.5300   0.38379225
1.5400   0.38432905
1.5500   0.38485508
1.5600   0.38537054
1.5700   0.38587561
1.5800   0.38637048
1.5900   0.38685534
1.6000   0.38733035
1.6100   0.38779571
1.6200   0.38825159
1.6300   0.38869816
1.6400   0.38913558
1.6500   0.38956403
1.6600   0.38998368
1.6700   0.39039467
1.6800   0.39079718
1.6900   0.39119135
1.7000   0.39157735
1.7100   0.39195532
1.7200   0.39232542
1.7300   0.39268778
1.7400   0.39304257
1.7500   0.39338991
1.7600   0.39372996
1.7700   0.39406284
1.7800   0.39438870
1.7900   0.39470766
1.8000   0.39501986
1.8100   0.39532543
1.8200   0.39562450
1.8300   0.39591718
1.8400   0.39620362
1.8500   0.39648392
1.8600   0.39675820
1.8700   0.39702659
1.8800   0.39728919
1.8900   0.39754613
1.9000   0.39779751
1.9100   0.39804344
1.9200   0.39828404
1.9300   0.39851940
1.9400   0.39874963
1.9500   0.39897484
1.9600   0.39919512
1.9700   0.39941057
1.9800   0.39962130
1.9900   0.39982739
2.0000   0.40002895
2.0100   0.40022605
2.0200   0.40041881
2.0300   0.40060729
2.0400   0.40079160
2.0500   0.40097181
2.0600   0.40114802
2.0700   0.40132030
2.0800   0.40148873
2.0900   0.40165340
2.1000   0.40181439
2.1100   0.40197177
2.1200   0.40212561
2.1300   0.40227600
2.1400   0.40242300
2.1500   0.40256669
2.1600   0.40270714
2.1700   0.40284441
2.1800   0.40297858
2.1900   0.40310970
2.2000   0.40323785
2.2100   0.40336309
2.2200   0.40348548
2.2300   0.40360509
2.2400   0.40372196
2.2500   0.40383618
2.2600   0.40394778
2.2700   0.40405682
2.2800   0.40416338
2.2900   0.40426749
2.3000   0.40436921
2.3100   0.40446859
2.3200   0.40456569
2.3300   0.40466055
2.3400   0.40475324
2.3500   0.40484378
2.3600   0.40493223
2.3700   0.40501865
2.3800   0.40510306
2.3900   0.40518552
2.4000   0.40526608
2.4100   0.40534476
2.4200   0.40542163
2.4300   0.40549671
2.4400   0.40557005
2.4500   0.40564168
2.4600   0.40571165
2.4700   0.40577999
2.4800   0.40584674
2.4900   0.40591194
2.5000   0.40597561
2.5100   0.40603781
2.5200   0.40609855
2.5300   0.40615787
2.5400   0.40621581
2.5500   0.40627240
2.5600   0.40632766
2.5700   0.40638163
2.5800   0.40643434
2.5900   0.40648582
2.6000   0.40653609
2.6100   0.40658519
2.6200   0.40663313
2.6300   0.40667996
2.6400   0.40672568
2.6500   0.40677034
2.6600   0.40681394
2.6700   0.40685653
2.6800   0.40689811
2.6900   0.40693872
2.7000   0.40697838
2.7100   0.40701711
2.7200   0.40705493
2.7300   0.40709186
2.7400   0.40712792
2.7500   0.40716314
2.7600   0.40719753
2.7700   0.40723111
2.7800   0.40726390
2.7900   0.40729593
2.8000   0.40732720
2.8100   0.40735774
2.8200   0.40738756
2.8300   0.40741668
2.8400   0.40744512
2.8500   0.40747289
2.8600   0.40750001
2.8700   0.40752649
2.8800   0.40755235
2.8900   0.40757760
2.9000   0.40760226
2.9100   0.40762634
2.9200   0.40764986
2.9300   0.40767282
2.9400   0.40769525
2.9500   0.40771715
2.9600   0.40773854
2.9700   0.40775942
2.9800   0.40777982
2.9900   0.40779973
3.0000   0.40781919
3.0100   0.40783818
3.0200   0.40785673
3.0300   0.40787485
3.0400   0.40789254
3.0500   0.40790982
3.0600   0.40792669
3.0700   0.40794317
3.0800   0.40795927
3.0900   0.40797498
3.1000   0.40799033
3.1100   0.40800532
3.1200   0.40801997
3.1300   0.40803427
3.1400   0.40804823
3.1500   0.40806187
3.1600   0.40807519
3.1700   0.40808820
3.1800   0.40810091
3.1900   0.40811332
3.2000   0.40812544
3.2100   0.40813728
3.2200   0.40814884
3.2300   0.40816014
3.2400   0.40817117
3.2500   0.40818194
3.2600   0.40819246
3.2700   0.40820274
3.2800   0.40821278
3.2900   0.40822259
3.3000   0.40823217
3.3100   0.40824152
3.3200   0.40825066
3.3300   0.40825959
3.3400   0.40826831
3.3500   0.40827682
3.3600   0.40828514
3.3700   0.40829327
3.3800   0.40830121
3.3900   0.40830896
3.4000   0.40831654
3.4100   0.40832394
3.4200   0.40833116
3.4300   0.40833822
3.4400   0.40834512
3.4500   0.40835186
3.4600   0.40835844
3.4700   0.40836487
3.4800   0.40837115
3.4900   0.40837728
3.5000   0.40838328
3.5100   0.40838913
3.5200   0.40839485
3.5300   0.40840044
3.5400   0.40840590
3.5500   0.40841123
3.5600   0.40841644
3.5700   0.40842153
3.5800   0.40842650
3.5900   0.40843136
3.6000   0.40843610
3.6100   0.40844074
3.6200   0.40844527
3.6300   0.40844969
3.6400   0.40845401
3.6500   0.40845824
3.6600   0.40846236
3.6700   0.40846639
3.6800   0.40847033
3.6900   0.40847418
3.7000   0.40847794
3.7100   0.40848161
3.7200   0.40848520
3.7300   0.40848870
3.7400   0.40849213
3.7500   0.40849547
3.7600   0.40849874
3.7700   0.40850194
3.7800   0.40850506
3.7900   0.40850811
3.8000   0.40851108
3.8100   0.40851399
3.8200   0.40851684
3.8300   0.40851962
3.8400   0.40852233
3.8500   0.40852498
3.8600   0.40852757
3.8700   0.40853010
3.8800   0.40853258
3.8900   0.40853499
3.9000   0.40853735
3.9100   0.40853966
3.9200   0.40854191
3.9300   0.40854411
3.9400   0.40854627
3.9500   0.40854837
3.9600   0.40855042
3.9700   0.40855243
3.9800   0.40855439
3.9900   0.40855630
4.0000   0.40855817
4.0100   0.40856000
4.0200   0.40856179
4.0300   0.40856353
4.0400   0.40856524
4.0500   0.40856691
4.0600   0.40856853
4.0700   0.40857012
4.0800   0.40857168
4.0900   0.40857320
4.1000   0.40857468
4.1100   0.40857613
4.1200   0.40857755
4.1300   0.40857893
4.1400   0.40858028
4.1500   0.40858160
4.1600   0.40858289
4.1700   0.40858415
4.1800   0.40858538
4.1900   0.40858659
4.2000   0.40858776
4.2100   0.40858891
4.2200   0.40859004
4.2300   0.40859113
4.2400   0.40859220
4.2500   0.40859325
4.2600   0.40859427
4.2700   0.40859527
4.2800   0.40859625
4.2900   0.40859720
4.3000   0.40859813
4.3100   0.40859905
4.3200   0.40859993
4.3300   0.40860080
4.3400   0.40860165
4.3500   0.40860248
4.3600   0.40860329
4.3700   0.40860408
4.3800   0.40860486
4.3900   0.40860561
4.4000   0.40860635
4.4100   0.40860707
4.4200   0.40860778
4.4300   0.40860847
4.4400   0.40860914
4.4500   0.40860980
4.4600   0.40861044
4.4700   0.40861107
4.4800   0.40861168
4.4900   0.40861228
4.5000   0.40861286
4.5100   0.40861344
4.5200   0.40861399
4.5300   0.40861454
4.5400   0.40861507
4.5500   0.40861559
4.5600   0.40861610
4.5700   0.40861660
4.5800   0.40861709
4.5900   0.40861756
4.6000   0.40861802
4.6100   0.40861848
4.6200   0.40861892
4.6300   0.40861935
4.6400   0.40861977
4.6500   0.40862018
4.6600   0.40862059
4.6700   0.40862098
4.6800   0.40862137
4.6900   0.40862174
4.7000   0.40862211
4.7100   0.40862247
4.7200   0.40862282
4.7300   0.40862316
4.7400   0.40862349
4.7500   0.40862382
4.7600   0.40862414
4.7700   0.40862445
4.7800   0.40862475
4.7900   0.40862505
4.8000   0.40862534
4.8100   0.40862563
4.8200   0.40862590
4.8300   0.40862617
4.8400   0.40862644
4.8500   0.40862670
4.8600   0.40862695
4.8700   0.40862720
4.8800   0.40862744
4.8900   0.40862767
4.9000   0.40862790
4.9100   0.40862813
4.9200   0.40862835
4.9300   0.40862856
4.9400   0.40862877
4.9500   0.40862898
4.9600   0.40862918
4.9700   0.40862937
4.9800   0.40862956
4.9900   0.40862975
5.0000   0.40862993


==> def_plastic_variance_mc6dt5_data.txt <==
0.05  0
0.1  0
0.15  0
0.2  0
0.25  7.52238e-08
0.3  3.29238e-06
0.35  3.57644e-05
0.4  0.000174784
0.45  0.0005445
0.5  0.00128261
0.55  0.00251583
0.6  0.0043511
0.65  0.00687192
0.7  0.0101409
0.75  0.0141969
0.8  0.0190677
0.85  0.0247693
0.9  0.031315
0.95  0.0387067
1  0.0469359
1.05  0.0559932
1.1  0.0658546
1.15  0.0765048
1.2  0.0879249
1.25  0.100098
1.3  0.113001
1.35  0.1266
1.4  0.140872
1.45  0.155793
1.5  0.17134
1.55  0.187488
1.6  0.204222
1.65  0.221523
1.7  0.239358
1.75  0.257703
1.8  0.276539
1.85  0.29583
1.9  0.315569
1.95  0.335733
2  0.356294
2.05  0.377253
2.1  0.398567
2.15  0.42023
2.2  0.442224
2.25  0.464495
2.3  0.487043
2.35  0.509857
2.4  0.5329
2.45  0.556205
2.5  0.579764
2.55  0.603546
2.6  0.627519
2.65  0.651668
2.7  0.676012
2.75  0.700529
2.8  0.725185
2.85  0.749977
2.9  0.774896
2.95  0.79995
3  0.825148
3.05  0.850462
3.1  0.875866
3.15  0.901387
3.2  0.927003
3.25  0.952677
3.3  0.978414
3.35  1.00419
3.4  1.03004
3.45  1.05593
3.5  1.08185
3.55  1.10785
3.6  1.13388
3.65  1.15999
3.7  1.18616
3.75  1.21239
3.8  1.23863
3.85  1.26491
3.9  1.29122
3.95  1.3175
4  1.34379
4.05  1.37009
4.1  1.39641
4.15  1.42273
4.2  1.44908
4.25  1.47542
4.3  1.50176
4.35  1.52809
4.4  1.55442
4.45  1.58074
4.5  1.60708
4.55  1.63343
4.6  1.65979
4.65  1.68615
4.7  1.71248
4.75  1.73884
4.8  1.76518
4.85  1.79151
4.9  1.81783
4.95  1.84415
5  1.87044


==> def_plastic_variance_pde1000dt3_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000000
  0.11   0.00000000
  0.12   0.00000000
  0.13   0.00000000
  0.14   0.00000000
  0.15   0.00000000
  0.16   0.00000000
  0.17   0.00000000
  0.18   0.00000000
  0.19   0.00000000
  0.20   0.00000000
  0.21   0.00000000
  0.22   0.00000001
  0.23   0.00000002
  0.24   0.00000005
  0.25   0.00000013
  0.26   0.00000031
  0.27   0.00000066
  0.28   0.00000131
  0.29   0.00000247
  0.30   0.00000437
  0.31   0.00000738
  0.32   0.00001193
  0.33   0.00001854
  0.34   0.00002786
  0.35   0.00004059
  0.36   0.00005754
  0.37   0.00007959
  0.38   0.00010770
  0.39   0.00014287
  0.40   0.00018614
  0.41   0.00023860
  0.42   0.00030135
  0.43   0.00037551
  0.44   0.00046220
  0.45   0.00056253
  0.46   0.00067761
  0.47   0.00080851
  0.48   0.00095629
  0.49   0.00112198
  0.50   0.00130659
  0.51   0.00151107
  0.52   0.00173635
  0.53   0.00198332
  0.54   0.00225284
  0.55   0.00254571
  0.56   0.00286271
  0.57   0.00320457
  0.58   0.00357199
  0.59   0.00396562
  0.60   0.00438608
  0.61   0.00483396
  0.62   0.00530980
  0.63   0.00581412
  0.64   0.00634740
  0.65   0.00691009
  0.66   0.00750260
  0.67   0.00812532
  0.68   0.00877862
  0.69   0.00946282
  0.70   0.01017823
  0.71   0.01092513
  0.72   0.01170378
  0.73   0.01251441
  0.74   0.01335724
  0.75   0.01423245
  0.76   0.01514022
  0.77   0.01608069
  0.78   0.01705401
  0.79   0.01806029
  0.80   0.01909963
  0.81   0.02017211
  0.82   0.02127780
  0.83   0.02241676
  0.84   0.02358903
  0.85   0.02479464
  0.86   0.02603360
  0.87   0.02730592
  0.88   0.02861159
  0.89   0.02995060
  0.90   0.03132291
  0.91   0.03272850
  0.92   0.03416731
  0.93   0.03563930
  0.94   0.03714439
  0.95   0.03868252
  0.96   0.04025361
  0.97   0.04185758
  0.98   0.04349434
  0.99   0.04516379
  1.00   0.04686582
  1.01   0.04860032
  1.02   0.05036720
  1.03   0.05216631
  1.04   0.05399754
  1.05   0.05586077
  1.06   0.05775585
  1.07   0.05968265
  1.08   0.06164103
  1.09   0.06363085
  1.10   0.06565196
  1.11   0.06770421
  1.12   0.06978744
  1.13   0.07190150
  1.14   0.07404623
  1.15   0.07622146
  1.16   0.07842703
  1.17   0.08066278
  1.18   0.08292853
  1.19   0.08522412
  1.20   0.08754937
  1.21   0.08990410
  1.22   0.09228815
  1.23   0.09470133
  1.24   0.09714347
  1.25   0.09961438
  1.26   0.10211388
  1.27   0.10464178
  1.28   0.10719792
  1.29   0.10978209
  1.30   0.11239411
  1.31   0.11503380
  1.32   0.11770096
  1.33   0.12039541
  1.34   0.12311696
  1.35   0.12586543
  1.36   0.12864060
  1.37   0.13144231
  1.38   0.13427035
  1.39   0.13712453
  1.40   0.14000467
  1.41   0.14291056
  1.42   0.14584201
  1.43   0.14879884
  1.44   0.15178085
  1.45   0.15478784
  1.46   0.15781962
  1.47   0.16087599
  1.48   0.16395677
  1.49   0.16706176
  1.50   0.17019077
  1.51   0.17334360
  1.52   0.17652005
  1.53   0.17971995
  1.54   0.18294308
  1.55   0.18618926
  1.56   0.18945830
  1.57   0.19275001
  1.58   0.19606418
  1.59   0.19940064
  1.60   0.20275918
  1.61   0.20613963
  1.62   0.20954178
  1.63   0.21296545
  1.64   0.21641044
  1.65   0.21987658
  1.66   0.22336366
  1.67   0.22687151
  1.68   0.23039993
  1.69   0.23394873
  1.70   0.23751774
  1.71   0.24110677
  1.72   0.24471562
  1.73   0.24834412
  1.74   0.25199208
  1.75   0.25565932
  1.76   0.25934566
  1.77   0.26305091
  1.78   0.26677490
  1.79   0.27051743
  1.80   0.27427835
  1.81   0.27805746
  1.82   0.28185458
  1.83   0.28566955
  1.84   0.28950218
  1.85   0.29335231
  1.86   0.29721975
  1.87   0.30110432
  1.88   0.30500587
  1.89   0.30892422
  1.90   0.31285919
  1.91   0.31681062
  1.92   0.32077833
  1.93   0.32476217
  1.94   0.32876195
  1.95   0.33277752
  1.96   0.33680872
  1.97   0.34085536
  1.98   0.34491730
  1.99   0.34899437
  2.00   0.35308641
  2.01   0.35719326
  2.02   0.36131476
  2.03   0.36545075
  2.04   0.36960107
  2.05   0.37376556
  2.06   0.37794408
  2.07   0.38213647
  2.08   0.38634257
  2.09   0.39056223
  2.10   0.39479530
  2.11   0.39904163
  2.12   0.40330107
  2.13   0.40757348
  2.14   0.41185870
  2.15   0.41615659
  2.16   0.42046700
  2.17   0.42478979
  2.18   0.42912483
  2.19   0.43347196
  2.20   0.43783104
  2.21   0.44220194
  2.22   0.44658452
  2.23   0.45097864
  2.24   0.45538416
  2.25   0.45980095
  2.26   0.46422887
  2.27   0.46866779
  2.28   0.47311758
  2.29   0.47757811
  2.30   0.48204924
  2.31   0.48653085
  2.32   0.49102281
  2.33   0.49552499
  2.34   0.50003727
  2.35   0.50455952
  2.36   0.50909162
  2.37   0.51363345
  2.38   0.51818488
  2.39   0.52274579
  2.40   0.52731607
  2.41   0.53189559
  2.42   0.53648425
  2.43   0.54108191
  2.44   0.54568847
  2.45   0.55030381
  2.46   0.55492782
  2.47   0.55956039
  2.48   0.56420140
  2.49   0.56885074
  2.50   0.57350832
  2.51   0.57817401
  2.52   0.58284771
  2.53   0.58752931
  2.54   0.59221872
  2.55   0.59691581
  2.56   0.60162051
  2.57   0.60633269
  2.58   0.61105225
  2.59   0.61577911
  2.60   0.62051316
  2.61   0.62525430
  2.62   0.63000243
  2.63   0.63475745
  2.64   0.63951928
  2.65   0.64428782
  2.66   0.64906297
  2.67   0.65384465
  2.68   0.65863275
  2.69   0.66342719
  2.70   0.66822789
  2.71   0.67303474
  2.72   0.67784767
  2.73   0.68266658
  2.74   0.68749140
  2.75   0.69232203
  2.76   0.69715839
  2.77   0.70200040
  2.78   0.70684797
  2.79   0.71170103
  2.80   0.71655949
  2.81   0.72142328
  2.82   0.72629231
  2.83   0.73116651
  2.84   0.73604579
  2.85   0.74093009
  2.86   0.74581933
  2.87   0.75071343
  2.88   0.75561232
  2.89   0.76051593
  2.90   0.76542418
  2.91   0.77033701
  2.92   0.77525433
  2.93   0.78017609
  2.94   0.78510221
  2.95   0.79003263
  2.96   0.79496728
  2.97   0.79990609
  2.98   0.80484899
  2.99   0.80979593
  3.00   0.81474683
  3.01   0.81970164
  3.02   0.82466028
  3.03   0.82962271
  3.04   0.83458885
  3.05   0.83955865
  3.06   0.84453205
  3.07   0.84950899
  3.08   0.85448940
  3.09   0.85947324
  3.10   0.86446044
  3.11   0.86945096
  3.12   0.87444472
  3.13   0.87944169
  3.14   0.88444180
  3.15   0.88944500
  3.16   0.89445124
  3.17   0.89946046
  3.18   0.90447262
  3.19   0.90948767
  3.20   0.91450555
  3.21   0.91952621
  3.22   0.92454961
  3.23   0.92957569
  3.24   0.93460442
  3.25   0.93963574
  3.26   0.94466960
  3.27   0.94970597
  3.28   0.95474479
  3.29   0.95978602
  3.30   0.96482961
  3.31   0.96987553
  3.32   0.97492374
  3.33   0.97997417
  3.34   0.98502681
  3.35   0.99008160
  3.36   0.99513851
  3.37   1.00019749
  3.38   1.00525850
  3.39   1.01032151
  3.40   1.01538648
  3.41   1.02045337
  3.42   1.02552215
  3.43   1.03059276
  3.44   1.03566519
  3.45   1.04073939
  3.46   1.04581533
  3.47   1.05089298
  3.48   1.05597229
  3.49   1.06105324
  3.50   1.06613579
  3.51   1.07121991
  3.52   1.07630557
  3.53   1.08139273
  3.54   1.08648137
  3.55   1.09157145
  3.56   1.09666294
  3.57   1.10175581
  3.58   1.10685004
  3.59   1.11194559
  3.60   1.11704243
  3.61   1.12214054
  3.62   1.12723989
  3.63   1.13234045
  3.64   1.13744220
  3.65   1.14254510
  3.66   1.14764913
  3.67   1.15275426
  3.68   1.15786048
  3.69   1.16296775
  3.70   1.16807605
  3.71   1.17318535
  3.72   1.17829564
  3.73   1.18340688
  3.74   1.18851906
  3.75   1.19363215
  3.76   1.19874614
  3.77   1.20386098
  3.78   1.20897668
  3.79   1.21409320
  3.80   1.21921052
  3.81   1.22432863
  3.82   1.22944749
  3.83   1.23456710
  3.84   1.23968743
  3.85   1.24480847
  3.86   1.24993019
  3.87   1.25505258
  3.88   1.26017561
  3.89   1.26529927
  3.90   1.27042354
  3.91   1.27554841
  3.92   1.28067385
  3.93   1.28579985
  3.94   1.29092640
  3.95   1.29605347
  3.96   1.30118105
  3.97   1.30630913
  3.98   1.31143768
  3.99   1.31656670
  4.00   1.32169617
  4.01   1.32682607
  4.02   1.33195640
  4.03   1.33708713
  4.04   1.34221825
  4.05   1.34734975
  4.06   1.35248161
  4.07   1.35761383
  4.08   1.36274638
  4.09   1.36787926
  4.10   1.37301246
  4.11   1.37814595
  4.12   1.38327974
  4.13   1.38841380
  4.14   1.39354813
  4.15   1.39868271
  4.16   1.40381754
  4.17   1.40895260
  4.18   1.41408788
  4.19   1.41922337
  4.20   1.42435906
  4.21   1.42949495
  4.22   1.43463102
  4.23   1.43976726
  4.24   1.44490366
  4.25   1.45004021
  4.26   1.45517691
  4.27   1.46031374
  4.28   1.46545070
  4.29   1.47058778
  4.30   1.47572497
  4.31   1.48086225
  4.32   1.48599964
  4.33   1.49113710
  4.34   1.49627465
  4.35   1.50141226
  4.36   1.50654994
  4.37   1.51168767
  4.38   1.51682545
  4.39   1.52196327
  4.40   1.52710113
  4.41   1.53223901
  4.42   1.53737692
  4.43   1.54251485
  4.44   1.54765278
  4.45   1.55279072
  4.46   1.55792865
  4.47   1.56306658
  4.48   1.56820449
  4.49   1.57334238
  4.50   1.57848025
  4.51   1.58361809
  4.52   1.58875590
  4.53   1.59389366
  4.54   1.59903139
  4.55   1.60416906
  4.56   1.60930668
  4.57   1.61444424
  4.58   1.61958174
  4.59   1.62471917
  4.60   1.62985653
  4.61   1.63499382
  4.62   1.64013102
  4.63   1.64526815
  4.64   1.65040519
  4.65   1.65554214
  4.66   1.66067900
  4.67   1.66581576
  4.68   1.67095242
  4.69   1.67608897
  4.70   1.68122543
  4.71   1.68636177
  4.72   1.69149800
  4.73   1.69663412
  4.74   1.70177011
  4.75   1.70690599
  4.76   1.71204175
  4.77   1.71717738
  4.78   1.72231288
  4.79   1.72744825
  4.80   1.73258350
  4.81   1.73771860
  4.82   1.74285357
  4.83   1.74798840
  4.84   1.75312310
  4.85   1.75825765
  4.86   1.76339205
  4.87   1.76852631
  4.88   1.77366043
  4.89   1.77879439
  4.90   1.78392820
  4.91   1.78906186
  4.92   1.79419537
  4.93   1.79932873
  4.94   1.80446193
  4.95   1.80959497
  4.96   1.81472785
  4.97   1.81986057
  4.98   1.82499314
  4.99   1.83012554
  5.00   1.83525778


==> def_total_variance_mc6dt5_data.txt <==
0.05  4.00391e-05
0.1  0.000308345
0.15  0.0010012
0.2  0.00228153
0.25  0.00428077
0.3  0.00710257
0.35  0.0108227
0.4  0.0154919
0.45  0.0211472
0.5  0.0277993
0.55  0.0354521
0.6  0.044099
0.65  0.0537258
0.7  0.0643242
0.75  0.0758606
0.8  0.088305
0.85  0.101633
0.9  0.11582
0.95  0.130834
1  0.146639
1.05  0.163206
1.1  0.180487
1.15  0.198458
1.2  0.217084
1.25  0.236332
1.3  0.256166
1.35  0.276535
1.4  0.297415
1.45  0.318767
1.5  0.340571
1.55  0.362796
1.6  0.385424
1.65  0.408431
1.7  0.431783
1.75  0.455448
1.8  0.479415
1.85  0.503652
1.9  0.528155
1.95  0.552893
2  0.57784
2.05  0.603005
2.1  0.628361
2.15  0.653905
2.2  0.679608
2.25  0.705412
2.3  0.731321
2.35  0.757339
2.4  0.783431
2.45  0.809652
2.5  0.835983
2.55  0.862386
2.6  0.888818
2.65  0.915264
2.7  0.94176
2.75  0.968305
2.8  0.994871
2.85  1.02146
2.9  1.04807
2.95  1.07471
3  1.10141
3.05  1.12813
3.1  1.15486
3.15  1.18165
3.2  1.20845
3.25  1.23526
3.3  1.26205
3.35  1.28884
3.4  1.31562
3.45  1.3424
3.5  1.36916
3.55  1.39593
3.6  1.4227
3.65  1.44948
3.7  1.47627
3.75  1.50304
3.8  1.52977
3.85  1.55647
3.9  1.58316
3.95  1.6098
4  1.63641
4.05  1.66302
4.1  1.68959
4.15  1.71612
4.2  1.74264
4.25  1.76913
4.3  1.7956
4.35  1.82202
4.4  1.84841
4.45  1.87481
4.5  1.90121
4.55  1.92762
4.6  1.95404
4.65  1.98046
4.7  2.00686
4.75  2.03329
4.8  2.0597
4.85  2.08605
4.9  2.11236
4.95  2.13865
5  2.16486


==> explicit_tmax5_data.txt <==
  0.01   0.00000000
  0.02   0.00000152
  0.03   0.00010768
  0.04   0.00094008
  0.05   0.00351933
  0.06   0.00859351
  0.07   0.01640154
  0.08   0.02680091
  0.09   0.03945239
  0.10   0.05395133
  0.11   0.06990037
  0.12   0.08694292
  0.13   0.10477441
  0.14   0.12314235
  0.15   0.14184152
  0.16   0.16070740
  0.17   0.17960949
  0.18   0.19844524
  0.19   0.21713478
  0.20   0.23561652
  0.21   0.25384349
  0.22   0.27178041
  0.23   0.28940128
  0.24   0.30668748
  0.25   0.32362622
  0.26   0.34020930
  0.27   0.35643216
  0.28   0.37229307
  0.29   0.38779249
  0.30   0.40293265
  0.31   0.41771706
  0.32   0.43215027
  0.33   0.44623758
  0.34   0.45998487
  0.35   0.47339840
  0.36   0.48648475
  0.37   0.49925069
  0.38   0.51170307
  0.39   0.52384884
  0.40   0.53569491
  0.41   0.54724820
  0.42   0.55851554
  0.43   0.56950371
  0.44   0.58021937
  0.45   0.59066907
  0.46   0.60085927
  0.47   0.61079629
  0.48   0.62048630
  0.49   0.62993537
  0.50   0.63914944
  0.51   0.64813428
  0.52   0.65689558
  0.53   0.66543884
  0.54   0.67376948
  0.55   0.68189277
  0.56   0.68981384
  0.57   0.69753773
  0.58   0.70506933
  0.59   0.71241341
  0.60   0.71957465
  0.61   0.72655758
  0.62   0.73336665
  0.63   0.74000618
  0.64   0.74648038
  0.65   0.75279337
  0.66   0.75894917
  0.67   0.76495169
  0.68   0.77080474
  0.69   0.77651204
  0.70   0.78207722
  0.71   0.78750383
  0.72   0.79279531
  0.73   0.79795502
  0.74   0.80298625
  0.75   0.80789219
  0.76   0.81267597
  0.77   0.81734063
  0.78   0.82188913
  0.79   0.82632436
  0.80   0.83064915
  0.81   0.83486625
  0.82   0.83897834
  0.83   0.84298802
  0.84   0.84689787
  0.85   0.85071035
  0.86   0.85442789
  0.87   0.85805286
  0.88   0.86158756
  0.89   0.86503425
  0.90   0.86839510
  0.91   0.87167227
  0.92   0.87486783
  0.93   0.87798381
  0.94   0.88102221
  0.95   0.88398494
  0.96   0.88687389
  0.97   0.88969091
  0.98   0.89243778
  0.99   0.89511624
  1.00   0.89772801
  1.01   0.90027474
  1.02   0.90275806
  1.03   0.90517953
  1.04   0.90754071
  1.05   0.90984309
  1.06   0.91208813
  1.07   0.91427728
  1.08   0.91641190
  1.09   0.91849338
  1.10   0.92052302
  1.11   0.92250212
  1.12   0.92443194
  1.13   0.92631370
  1.14   0.92814860
  1.15   0.92993781
  1.16   0.93168247
  1.17   0.93338368
  1.18   0.93504253
  1.19   0.93666007
  1.20   0.93823734
  1.21   0.93977532
  1.22   0.94127501
  1.23   0.94273735
  1.24   0.94416328
  1.25   0.94555370
  1.26   0.94690950
  1.27   0.94823154
  1.28   0.94952065
  1.29   0.95077766
  1.30   0.95200338
  1.31   0.95319857
  1.32   0.95436400
  1.33   0.95550040
  1.34   0.95660851
  1.35   0.95768903
  1.36   0.95874264
  1.37   0.95977001
  1.38   0.96077180
  1.39   0.96174864
  1.40   0.96270116
  1.41   0.96362996
  1.42   0.96453563
  1.43   0.96541875
  1.44   0.96627987
  1.45   0.96711956
  1.46   0.96793833
  1.47   0.96873672
  1.48   0.96951522
  1.49   0.97027434
  1.50   0.97101455
  1.51   0.97173634
  1.52   0.97244014
  1.53   0.97312643
  1.54   0.97379562
  1.55   0.97444815
  1.56   0.97508443
  1.57   0.97570487
  1.58   0.97630985
  1.59   0.97689978
  1.60   0.97747501
  1.61   0.97803591
  1.62   0.97858285
  1.63   0.97911617
  1.64   0.97963621
  1.65   0.98014330
  1.66   0.98063777
  1.67   0.98111992
  1.68   0.98159006
  1.69   0.98204850
  1.70   0.98249552
  1.71   0.98293140
  1.72   0.98335644
  1.73   0.98377089
  1.74   0.98417502
  1.75   0.98456909
  1.76   0.98495334
  1.77   0.98532803
  1.78   0.98569338
  1.79   0.98604964
  1.80   0.98639702
  1.81   0.98673576
  1.82   0.98706606
  1.83   0.98738813
  1.84   0.98770219
  1.85   0.98800842
  1.86   0.98830703
  1.87   0.98859820
  1.88   0.98888213
  1.89   0.98915898
  1.90   0.98942894
  1.91   0.98969217
  1.92   0.98994885
  1.93   0.99019914
  1.94   0.99044320
  1.95   0.99068118
  1.96   0.99091323
  1.97   0.99113951
  1.98   0.99136015
  1.99   0.99157529
  2.00   0.99178508
  2.01   0.99198965
  2.02   0.99218912
  2.03   0.99238362
  2.04   0.99257328
  2.05   0.99275822
  2.06   0.99293855
  2.07   0.99311439
  2.08   0.99328585
  2.09   0.99345304
  2.10   0.99361607
  2.11   0.99377504
  2.12   0.99393005
  2.13   0.99408120
  2.14   0.99422859
  2.15   0.99437231
  2.16   0.99451245
  2.17   0.99464910
  2.18   0.99478234
  2.19   0.99491227
  2.20   0.99503896
  2.21   0.99516250
  2.22   0.99528296
  2.23   0.99540042
  2.24   0.99551496
  2.25   0.99562664
  2.26   0.99573555
  2.27   0.99584174
  2.28   0.99594528
  2.29   0.99604625
  2.30   0.99614471
  2.31   0.99624071
  2.32   0.99633432
  2.33   0.99642560
  2.34   0.99651461
  2.35   0.99660140
  2.36   0.99668603
  2.37   0.99676856
  2.38   0.99684902
  2.39   0.99692749
  2.40   0.99700400
  2.41   0.99707860
  2.42   0.99715135
  2.43   0.99722229
  2.44   0.99729146
  2.45   0.99735890
  2.46   0.99742467
  2.47   0.99748880
  2.48   0.99755133
  2.49   0.99761231
  2.50   0.99767177
  2.51   0.99772974
  2.52   0.99778628
  2.53   0.99784140
  2.54   0.99789515
  2.55   0.99794757
  2.56   0.99799868
  2.57   0.99804851
  2.58   0.99809711
  2.59   0.99814449
  2.60   0.99819070
  2.61   0.99823575
  2.62   0.99827968
  2.63   0.99832252
  2.64   0.99836429
  2.65   0.99840503
  2.66   0.99844474
  2.67   0.99848347
  2.68   0.99852124
  2.69   0.99855806
  2.70   0.99859397
  2.71   0.99862898
  2.72   0.99866312
  2.73   0.99869641
  2.74   0.99872887
  2.75   0.99876052
  2.76   0.99879139
  2.77   0.99882148
  2.78   0.99885083
  2.79   0.99887945
  2.80   0.99890735
  2.81   0.99893456
  2.82   0.99896109
  2.83   0.99898696
  2.84   0.99901219
  2.85   0.99903679
  2.86   0.99906077
  2.87   0.99908416
  2.88   0.99910697
  2.89   0.99912920
  2.90   0.99915089
  2.91   0.99917203
  2.92   0.99919265
  2.93   0.99921275
  2.94   0.99923236
  2.95   0.99925147
  2.96   0.99927011
  2.97   0.99928829
  2.98   0.99930601
  2.99   0.99932329
  3.00   0.99934014
  3.01   0.99935657
  3.02   0.99937260
  3.03   0.99938822
  3.04   0.99940345
  3.05   0.99941831
  3.06   0.99943279
  3.07   0.99944692
  3.08   0.99946069
  3.09   0.99947412
  3.10   0.99948722
  3.11   0.99949999
  3.12   0.99951244
  3.13   0.99952458
  3.14   0.99953642
  3.15   0.99954796
  3.16   0.99955922
  3.17   0.99957019
  3.18   0.99958090
  3.19   0.99959133
  3.20   0.99960151
  3.21   0.99961143
  3.22   0.99962111
  3.23   0.99963054
  3.24   0.99963974
  3.25   0.99964871
  3.26   0.99965746
  3.27   0.99966599
  3.28   0.99967431
  3.29   0.99968242
  3.30   0.99969033
  3.31   0.99969804
  3.32   0.99970556
  3.33   0.99971289
  3.34   0.99972004
  3.35   0.99972701
  3.36   0.99973381
  3.37   0.99974044
  3.38   0.99974690
  3.39   0.99975320
  3.40   0.99975935
  3.41   0.99976534
  3.42   0.99977118
  3.43   0.99977688
  3.44   0.99978244
  3.45   0.99978786
  3.46   0.99979314
  3.47   0.99979829
  3.48   0.99980331
  3.49   0.99980821
  3.50   0.99981299
  3.51   0.99981764
  3.52   0.99982218
  3.53   0.99982661
  3.54   0.99983093
  3.55   0.99983514
  3.56   0.99983925
  3.57   0.99984325
  3.58   0.99984715
  3.59   0.99985096
  3.60   0.99985467
  3.61   0.99985829
  3.62   0.99986182
  3.63   0.99986526
  3.64   0.99986861
  3.65   0.99987188
  3.66   0.99987508
  3.67   0.99987819
  3.68   0.99988122
  3.69   0.99988418
  3.70   0.99988706
  3.71   0.99988987
  3.72   0.99989262
  3.73   0.99989529
  3.74   0.99989790
  3.75   0.99990044
  3.76   0.99990292
  3.77   0.99990534
  3.78   0.99990769
  3.79   0.99990999
  3.80   0.99991223
  3.81   0.99991442
  3.82   0.99991655
  3.83   0.99991863
  3.84   0.99992065
  3.85   0.99992263
  3.86   0.99992456
  3.87   0.99992644
  3.88   0.99992827
  3.89   0.99993005
  3.90   0.99993180
  3.91   0.99993349
  3.92   0.99993515
  3.93   0.99993677
  3.94   0.99993834
  3.95   0.99993988
  3.96   0.99994137
  3.97   0.99994283
  3.98   0.99994426
  3.99   0.99994564
  4.00   0.99994700
  4.01   0.99994832
  4.02   0.99994960
  4.03   0.99995086
  4.04   0.99995208
  4.05   0.99995328
  4.06   0.99995444
  4.07   0.99995557
  4.08   0.99995668
  4.09   0.99995776
  4.10   0.99995881
  4.11   0.99995984
  4.12   0.99996084
  4.13   0.99996181
  4.14   0.99996276
  4.15   0.99996369
  4.16   0.99996459
  4.17   0.99996548
  4.18   0.99996634
  4.19   0.99996717
  4.20   0.99996799
  4.21   0.99996879
  4.22   0.99996957
  4.23   0.99997032
  4.24   0.99997106
  4.25   0.99997178
  4.26   0.99997249
  4.27   0.99997317
  4.28   0.99997384
  4.29   0.99997449
  4.30   0.99997513
  4.31   0.99997575
  4.32   0.99997635
  4.33   0.99997694
  4.34   0.99997751
  4.35   0.99997807
  4.36   0.99997862
  4.37   0.99997915
  4.38   0.99997967
  4.39   0.99998018
  4.40   0.99998067
  4.41   0.99998115
  4.42   0.99998162
  4.43   0.99998208
  4.44   0.99998252
  4.45   0.99998296
  4.46   0.99998338
  4.47   0.99998380
  4.48   0.99998420
  4.49   0.99998459
  4.50   0.99998498
  4.51   0.99998535
  4.52   0.99998572
  4.53   0.99998607
  4.54   0.99998642
  4.55   0.99998676
  4.56   0.99998709
  4.57   0.99998741
  4.58   0.99998772
  4.59   0.99998803
  4.60   0.99998833
  4.61   0.99998862
  4.62   0.99998890
  4.63   0.99998918
  4.64   0.99998945
  4.65   0.99998971
  4.66   0.99998997
  4.67   0.99999022
  4.68   0.99999046
  4.69   0.99999070
  4.70   0.99999093
  4.71   0.99999115
  4.72   0.99999137
  4.73   0.99999159
  4.74   0.99999180
  4.75   0.99999200
  4.76   0.99999220
  4.77   0.99999240
  4.78   0.99999259
  4.79   0.99999277
  4.80   0.99999295
  4.81   0.99999313
  4.82   0.99999330
  4.83   0.99999346
  4.84   0.99999363
  4.85   0.99999379
  4.86   0.99999394
  4.87   0.99999409
  4.88   0.99999424
  4.89   0.99999438
  4.90   0.99999452
  4.91   0.99999466
  4.92   0.99999479
  4.93   0.99999492
  4.94   0.99999505
  4.95   0.99999517
  4.96   0.99999529
  4.97   0.99999541
  4.98   0.99999552
  4.99   0.99999563
  5.00   0.99999574


==> mkenergy_mc6dt5_data.txt <==
0.05  0.0475119
0.1  0.0902929
0.15  0.128645
0.2  0.16281
0.25  0.193114
0.3  0.219537
0.35  0.242773
0.4  0.262935
0.45  0.280785
0.5  0.295718
0.55  0.308928
0.6  0.320575
0.65  0.33121
0.7  0.340595
0.75  0.348388
0.8  0.355643
0.85  0.361945
0.9  0.368248
0.95  0.373344
1  0.378345
1.05  0.382609
1.1  0.386363
1.15  0.389925
1.2  0.393263
1.25  0.39642
1.3  0.398707
1.35  0.400971
1.4  0.402884
1.45  0.404508
1.5  0.406129
1.55  0.407874
1.6  0.409288
1.65  0.410513
1.7  0.411356
1.75  0.412059
1.8  0.412912
1.85  0.413544
1.9  0.414053
1.95  0.41467
2  0.415494
2.05  0.415697
2.1  0.4164
2.15  0.417128
2.2  0.417212
2.25  0.416862
2.3  0.417155
2.35  0.416733
2.4  0.417141
2.45  0.417837
2.5  0.418489
2.55  0.418307
2.6  0.41829
2.65  0.41817
2.7  0.418583
2.75  0.418852
2.8  0.41897
2.85  0.419157
2.9  0.418894
2.95  0.419368
3  0.419558
3.05  0.419961
3.1  0.420309
3.15  0.420682
3.2  0.420496
3.25  0.42056
3.3  0.420192
3.35  0.420249
3.4  0.420629
3.45  0.420575
3.5  0.420408
3.55  0.420348
3.6  0.420284
3.65  0.420705
3.7  0.420679
3.75  0.420325
3.8  0.420397
3.85  0.420282
3.9  0.420206
3.95  0.420123
4  0.419997
4.05  0.420177
4.1  0.420423
4.15  0.419965
4.2  0.42001
4.25  0.419963
4.3  0.419964
4.35  0.420305
4.4  0.420279
4.45  0.420769
4.5  0.420704
4.55  0.420556
4.6  0.420569
4.65  0.420366
4.7  0.420164
4.75  0.420195
4.8  0.420194
4.85  0.419724
4.9  0.419856
4.95  0.419784
5  0.419627


==> mkenergy_pde100_dt1.0e-04_data.txt <==
  0.01   0.01079784
  0.02   0.02050953
  0.03   0.03003323
  0.04   0.03936931
  0.05   0.04851879
  0.06   0.05748304
  0.07   0.06626359
  0.08   0.07486212
  0.09   0.08328038
  0.10   0.09152020
  0.11   0.09958347
  0.12   0.10747209
  0.13   0.11518803
  0.14   0.12273328
  0.15   0.13010985
  0.16   0.13731977
  0.17   0.14436511
  0.18   0.15124794
  0.19   0.15797033
  0.20   0.16453440
  0.21   0.17094224
  0.22   0.17719599
  0.23   0.18329778
  0.24   0.18924976
  0.25   0.19505412
  0.26   0.20071307
  0.27   0.20622886
  0.28   0.21160380
  0.29   0.21684027
  0.30   0.22194072
  0.31   0.22690767
  0.32   0.23174372
  0.33   0.23645156
  0.34   0.24103392
  0.35   0.24549364
  0.36   0.24983359
  0.37   0.25405666
  0.38   0.25816582
  0.39   0.26216403
  0.40   0.26605425
  0.41   0.26983945
  0.42   0.27352259
  0.43   0.27710658
  0.44   0.28059431
  0.45   0.28398863
  0.46   0.28729233
  0.47   0.29050815
  0.48   0.29363878
  0.49   0.29668683
  0.50   0.29965485
  0.51   0.30254532
  0.52   0.30536067
  0.53   0.30810323
  0.54   0.31077528
  0.55   0.31337902
  0.56   0.31591659
  0.57   0.31839005
  0.58   0.32080140
  0.59   0.32315256
  0.60   0.32544541
  0.61   0.32768175
  0.62   0.32986331
  0.63   0.33199178
  0.64   0.33406877
  0.65   0.33609585
  0.66   0.33807453
  0.67   0.34000626
  0.68   0.34189246
  0.69   0.34373446
  0.70   0.34553359
  0.71   0.34729109
  0.72   0.34900819
  0.73   0.35068605
  0.74   0.35232581
  0.75   0.35392856
  0.76   0.35549534
  0.77   0.35702718
  0.78   0.35852504
  0.79   0.35998988
  0.80   0.36142261
  0.81   0.36282410
  0.82   0.36419521
  0.83   0.36553674
  0.84   0.36684950
  0.85   0.36813424
  0.86   0.36939170
  0.87   0.37062260
  0.88   0.37182761
  0.89   0.37300740
  0.90   0.37416261
  0.91   0.37529386
  0.92   0.37640175
  0.93   0.37748685
  0.94   0.37854973
  0.95   0.37959092
  0.96   0.38061095
  0.97   0.38161031
  0.98   0.38258950
  0.99   0.38354899
  1.00   0.38448924
  1.01   0.38541069
  1.02   0.38631376
  1.03   0.38719887
  1.04   0.38806643
  1.05   0.38891682
  1.06   0.38975041
  1.07   0.39056758
  1.08   0.39136868
  1.09   0.39215404
  1.10   0.39292402
  1.11   0.39367892
  1.12   0.39441906
  1.13   0.39514475
  1.14   0.39585628
  1.15   0.39655394
  1.16   0.39723802
  1.17   0.39790877
  1.18   0.39856648
  1.19   0.39921139
  1.20   0.39984375
  1.21   0.40046382
  1.22   0.40107183
  1.23   0.40166801
  1.24   0.40225258
  1.25   0.40282578
  1.26   0.40338780
  1.27   0.40393887
  1.28   0.40447919
  1.29   0.40500896
  1.30   0.40552837
  1.31   0.40603762
  1.32   0.40653690
  1.33   0.40702638
  1.34   0.40750625
  1.35   0.40797669
  1.36   0.40843785
  1.37   0.40888993
  1.38   0.40933307
  1.39   0.40976744
  1.40   0.41019319
  1.41   0.41061050
  1.42   0.41101950
  1.43   0.41142035
  1.44   0.41181319
  1.45   0.41219817
  1.46   0.41257543
  1.47   0.41294511
  1.48   0.41330734
  1.49   0.41366227
  1.50   0.41401001
  1.51   0.41435071
  1.52   0.41468449
  1.53   0.41501147
  1.54   0.41533178
  1.55   0.41564554
  1.56   0.41595287
  1.57   0.41625389
  1.58   0.41654871
  1.59   0.41683744
  1.60   0.41712019
  1.61   0.41739709
  1.62   0.41766823
  1.63   0.41793372
  1.64   0.41819366
  1.65   0.41844816
  1.66   0.41869733
  1.67   0.41894125
  1.68   0.41918003
  1.69   0.41941377
  1.70   0.41964255
  1.71   0.41986648
  1.72   0.42008565
  1.73   0.42030014
  1.74   0.42051004
  1.75   0.42071545
  1.76   0.42091645
  1.77   0.42111313
  1.78   0.42130556
  1.79   0.42149383
  1.80   0.42167803
  1.81   0.42185823
  1.82   0.42203451
  1.83   0.42220694
  1.84   0.42237561
  1.85   0.42254058
  1.86   0.42270194
  1.87   0.42285975
  1.88   0.42301408
  1.89   0.42316501
  1.90   0.42331260
  1.91   0.42345692
  1.92   0.42359803
  1.93   0.42373601
  1.94   0.42387092
  1.95   0.42400281
  1.96   0.42413175
  1.97   0.42425781
  1.98   0.42438103
  1.99   0.42450149
  2.00   0.42461923
  2.01   0.42473432
  2.02   0.42484681
  2.03   0.42495675
  2.04   0.42506420
  2.05   0.42516921
  2.06   0.42527183
  2.07   0.42537212
  2.08   0.42547012
  2.09   0.42556589
  2.10   0.42565946
  2.11   0.42575089
  2.12   0.42584022
  2.13   0.42592751
  2.14   0.42601278
  2.15   0.42609610
  2.16   0.42617749
  2.17   0.42625701
  2.18   0.42633469
  2.19   0.42641057
  2.20   0.42648470
  2.21   0.42655711
  2.22   0.42662784
  2.23   0.42669692
  2.24   0.42676440
  2.25   0.42683031
  2.26   0.42689469
  2.27   0.42695757
  2.28   0.42701897
  2.29   0.42707895
  2.30   0.42713752
  2.31   0.42719472
  2.32   0.42725059
  2.33   0.42730514
  2.34   0.42735842
  2.35   0.42741045
  2.36   0.42746126
  2.37   0.42751087
  2.38   0.42755932
  2.39   0.42760663
  2.40   0.42765283
  2.41   0.42769794
  2.42   0.42774198
  2.43   0.42778499
  2.44   0.42782699
  2.45   0.42786800
  2.46   0.42790804
  2.47   0.42794713
  2.48   0.42798531
  2.49   0.42802258
  2.50   0.42805897
  2.51   0.42809450
  2.52   0.42812920
  2.53   0.42816307
  2.54   0.42819615
  2.55   0.42822844
  2.56   0.42825997
  2.57   0.42829075
  2.58   0.42832081
  2.59   0.42835015
  2.60   0.42837880
  2.61   0.42840678
  2.62   0.42843409
  2.63   0.42846076
  2.64   0.42848679
  2.65   0.42851221
  2.66   0.42853704
  2.67   0.42856127
  2.68   0.42858493
  2.69   0.42860803
  2.70   0.42863059
  2.71   0.42865261
  2.72   0.42867411
  2.73   0.42869511
  2.74   0.42871561
  2.75   0.42873562
  2.76   0.42875517
  2.77   0.42877425
  2.78   0.42879288
  2.79   0.42881108
  2.80   0.42882884
  2.81   0.42884619
  2.82   0.42886312
  2.83   0.42887966
  2.84   0.42889581
  2.85   0.42891158
  2.86   0.42892698
  2.87   0.42894201
  2.88   0.42895670
  2.89   0.42897103
  2.90   0.42898503
  2.91   0.42899871
  2.92   0.42901206
  2.93   0.42902509
  2.94   0.42903783
  2.95   0.42905026
  2.96   0.42906240
  2.97   0.42907426
  2.98   0.42908584
  2.99   0.42909715
  3.00   0.42910820
  3.01   0.42911898
  3.02   0.42912952
  3.03   0.42913981
  3.04   0.42914986
  3.05   0.42915967
  3.06   0.42916926
  3.07   0.42917862
  3.08   0.42918776
  3.09   0.42919669
  3.10   0.42920542
  3.11   0.42921394
  3.12   0.42922226
  3.13   0.42923039
  3.14   0.42923833
  3.15   0.42924608
  3.16   0.42925366
  3.17   0.42926106
  3.18   0.42926829
  3.19   0.42927535
  3.20   0.42928225
  3.21   0.42928898
  3.22   0.42929556
  3.23   0.42930199
  3.24   0.42930827
  3.25   0.42931441
  3.26   0.42932040
  3.27   0.42932626
  3.28   0.42933198
  3.29   0.42933757
  3.30   0.42934303
  3.31   0.42934836
  3.32   0.42935357
  3.33   0.42935866
  3.34   0.42936364
  3.35   0.42936849
  3.36   0.42937324
  3.37   0.42937788
  3.38   0.42938241
  3.39   0.42938684
  3.40   0.42939116
  3.41   0.42939539
  3.42   0.42939952
  3.43   0.42940356
  3.44   0.42940750
  3.45   0.42941135
  3.46   0.42941511
  3.47   0.42941879
  3.48   0.42942238
  3.49   0.42942589
  3.50   0.42942932
  3.51   0.42943268
  3.52   0.42943595
  3.53   0.42943915
  3.54   0.42944228
  3.55   0.42944533
  3.56   0.42944832
  3.57   0.42945124
  3.58   0.42945409
  3.59   0.42945687
  3.60   0.42945960
  3.61   0.42946226
  3.62   0.42946485
  3.63   0.42946739
  3.64   0.42946988
  3.65   0.42947230
  3.66   0.42947467
  3.67   0.42947699
  3.68   0.42947925
  3.69   0.42948146
  3.70   0.42948362
  3.71   0.42948574
  3.72   0.42948780
  3.73   0.42948982
  3.74   0.42949179
  3.75   0.42949371
  3.76   0.42949559
  3.77   0.42949743
  3.78   0.42949923
  3.79   0.42950099
  3.80   0.42950270
  3.81   0.42950438
  3.82   0.42950602
  3.83   0.42950762
  3.84   0.42950919
  3.85   0.42951072
  3.86   0.42951221
  3.87   0.42951367
  3.88   0.42951510
  3.89   0.42951649
  3.90   0.42951786
  3.91   0.42951919
  3.92   0.42952049
  3.93   0.42952176
  3.94   0.42952301
  3.95   0.42952422
  3.96   0.42952541
  3.97   0.42952657
  3.98   0.42952770
  3.99   0.42952881
  4.00   0.42952989
  4.01   0.42953095
  4.02   0.42953199
  4.03   0.42953300
  4.04   0.42953399
  4.05   0.42953495
  4.06   0.42953589
  4.07   0.42953681
  4.08   0.42953772
  4.09   0.42953860
  4.10   0.42953946
  4.11   0.42954030
  4.12   0.42954112
  4.13   0.42954192
  4.14   0.42954270
  4.15   0.42954347
  4.16   0.42954422
  4.17   0.42954495
  4.18   0.42954567
  4.19   0.42954636
  4.20   0.42954705
  4.21   0.42954771
  4.22   0.42954837
  4.23   0.42954900
  4.24   0.42954963
  4.25   0.42955023
  4.26   0.42955083
  4.27   0.42955141
  4.28   0.42955198
  4.29   0.42955253
  4.30   0.42955307
  4.31   0.42955360
  4.32   0.42955412
  4.33   0.42955463
  4.34   0.42955512
  4.35   0.42955560
  4.36   0.42955608
  4.37   0.42955654
  4.38   0.42955699
  4.39   0.42955743
  4.40   0.42955786
  4.41   0.42955828
  4.42   0.42955869
  4.43   0.42955909
  4.44   0.42955948
  4.45   0.42955987
  4.46   0.42956024
  4.47   0.42956061
  4.48   0.42956096
  4.49   0.42956131
  4.50   0.42956165
  4.51   0.42956199
  4.52   0.42956231
  4.53   0.42956263
  4.54   0.42956294
  4.55   0.42956325
  4.56   0.42956354
  4.57   0.42956383
  4.58   0.42956412
  4.59   0.42956439
  4.60   0.42956466
  4.61   0.42956493
  4.62   0.42956519
  4.63   0.42956544
  4.64   0.42956569
  4.65   0.42956593
  4.66   0.42956616
  4.67   0.42956639
  4.68   0.42956662
  4.69   0.42956684
  4.70   0.42956705
  4.71   0.42956726
  4.72   0.42956747
  4.73   0.42956767
  4.74   0.42956786
  4.75   0.42956805
  4.76   0.42956824
  4.77   0.42956842
  4.78   0.42956860
  4.79   0.42956878
  4.80   0.42956895
  4.81   0.42956911
  4.82   0.42956927
  4.83   0.42956943
  4.84   0.42956959
  4.85   0.42956974
  4.86   0.42956989
  4.87   0.42957003
  4.88   0.42957017
  4.89   0.42957031
  4.90   0.42957045
  4.91   0.42957058
  4.92   0.42957071
  4.93   0.42957083
  4.94   0.42957095
  4.95   0.42957107
  4.96   0.42957119
  4.97   0.42957131
  4.98   0.42957142
  4.99   0.42957153
  5.00   0.42957164


==> mkenergy_pde200_dt1.0e-04_data.txt <==
  0.01   0.01012770
  0.02   0.01983870
  0.03   0.02935776
  0.04   0.03868605
  0.05   0.04782509
  0.06   0.05677660
  0.07   0.06554239
  0.08   0.07412435
  0.09   0.08252442
  0.10   0.09074457
  0.11   0.09878682
  0.12   0.10665320
  0.13   0.11434578
  0.14   0.12186664
  0.15   0.12921788
  0.16   0.13640160
  0.17   0.14341994
  0.18   0.15027503
  0.19   0.15696902
  0.20   0.16350406
  0.21   0.16988232
  0.22   0.17610595
  0.23   0.18217715
  0.24   0.18809809
  0.25   0.19387099
  0.26   0.19949807
  0.27   0.20498161
  0.28   0.21032391
  0.29   0.21552735
  0.30   0.22059437
  0.31   0.22552750
  0.32   0.23032934
  0.33   0.23500256
  0.34   0.23954993
  0.35   0.24397426
  0.36   0.24827845
  0.37   0.25246544
  0.38   0.25653818
  0.39   0.26049967
  0.40   0.26435291
  0.41   0.26810091
  0.42   0.27174665
  0.43   0.27529308
  0.44   0.27874314
  0.45   0.28209970
  0.46   0.28536559
  0.47   0.28854360
  0.48   0.29163644
  0.49   0.29464677
  0.50   0.29757715
  0.51   0.30043012
  0.52   0.30320811
  0.53   0.30591350
  0.54   0.30854858
  0.55   0.31111559
  0.56   0.31361667
  0.57   0.31605392
  0.58   0.31842936
  0.59   0.32074492
  0.60   0.32300250
  0.61   0.32520391
  0.62   0.32735090
  0.63   0.32944516
  0.64   0.33148833
  0.65   0.33348198
  0.66   0.33542763
  0.67   0.33732674
  0.68   0.33918072
  0.69   0.34099094
  0.70   0.34275870
  0.71   0.34448527
  0.72   0.34617186
  0.73   0.34781966
  0.74   0.34942980
  0.75   0.35100336
  0.76   0.35254140
  0.77   0.35404493
  0.78   0.35551494
  0.79   0.35695236
  0.80   0.35835811
  0.81   0.35973307
  0.82   0.36107807
  0.83   0.36239395
  0.84   0.36368147
  0.85   0.36494142
  0.86   0.36617451
  0.87   0.36738146
  0.88   0.36856295
  0.89   0.36971963
  0.90   0.37085215
  0.91   0.37196113
  0.92   0.37304715
  0.93   0.37411078
  0.94   0.37515259
  0.95   0.37617310
  0.96   0.37717283
  0.97   0.37815229
  0.98   0.37911196
  0.99   0.38005230
  1.00   0.38097376
  1.01   0.38187679
  1.02   0.38276180
  1.03   0.38362921
  1.04   0.38447941
  1.05   0.38531278
  1.06   0.38612970
  1.07   0.38693053
  1.08   0.38771561
  1.09   0.38848528
  1.10   0.38923987
  1.11   0.38997971
  1.12   0.39070509
  1.13   0.39141632
  1.14   0.39211368
  1.15   0.39279747
  1.16   0.39346795
  1.17   0.39412540
  1.18   0.39477006
  1.19   0.39540220
  1.20   0.39602207
  1.21   0.39662989
  1.22   0.39722590
  1.23   0.39781033
  1.24   0.39838340
  1.25   0.39894533
  1.26   0.39949633
  1.27   0.40003659
  1.28   0.40056633
  1.29   0.40108574
  1.30   0.40159501
  1.31   0.40209433
  1.32   0.40258387
  1.33   0.40306383
  1.34   0.40353437
  1.35   0.40399566
  1.36   0.40444788
  1.37   0.40489119
  1.38   0.40532574
  1.39   0.40575170
  1.40   0.40616922
  1.41   0.40657846
  1.42   0.40697955
  1.43   0.40737266
  1.44   0.40775791
  1.45   0.40813546
  1.46   0.40850544
  1.47   0.40886798
  1.48   0.40922323
  1.49   0.40957130
  1.50   0.40991234
  1.51   0.41024646
  1.52   0.41057379
  1.53   0.41089445
  1.54   0.41120857
  1.55   0.41151626
  1.56   0.41181763
  1.57   0.41211281
  1.58   0.41240191
  1.59   0.41268503
  1.60   0.41296229
  1.61   0.41323379
  1.62   0.41349964
  1.63   0.41375994
  1.64   0.41401480
  1.65   0.41426431
  1.66   0.41450858
  1.67   0.41474771
  1.68   0.41498178
  1.69   0.41521090
  1.70   0.41543515
  1.71   0.41565463
  1.72   0.41586943
  1.73   0.41607964
  1.74   0.41628535
  1.75   0.41648663
  1.76   0.41668359
  1.77   0.41687629
  1.78   0.41706483
  1.79   0.41724927
  1.80   0.41742971
  1.81   0.41760622
  1.82   0.41777888
  1.83   0.41794776
  1.84   0.41811294
  1.85   0.41827449
  1.86   0.41843248
  1.87   0.41858699
  1.88   0.41873808
  1.89   0.41888583
  1.90   0.41903029
  1.91   0.41917154
  1.92   0.41930964
  1.93   0.41944466
  1.94   0.41957665
  1.95   0.41970569
  1.96   0.41983182
  1.97   0.41995512
  1.98   0.42007564
  1.99   0.42019344
  2.00   0.42030857
  2.01   0.42042109
  2.02   0.42053105
  2.03   0.42063852
  2.04   0.42074354
  2.05   0.42084616
  2.06   0.42094644
  2.07   0.42104442
  2.08   0.42114015
  2.09   0.42123369
  2.10   0.42132508
  2.11   0.42141436
  2.12   0.42150158
  2.13   0.42158679
  2.14   0.42167003
  2.15   0.42175135
  2.16   0.42183077
  2.17   0.42190836
  2.18   0.42198414
  2.19   0.42205816
  2.20   0.42213046
  2.21   0.42220106
  2.22   0.42227003
  2.23   0.42233738
  2.24   0.42240315
  2.25   0.42246739
  2.26   0.42253011
  2.27   0.42259137
  2.28   0.42265119
  2.29   0.42270961
  2.30   0.42276665
  2.31   0.42282234
  2.32   0.42287673
  2.33   0.42292983
  2.34   0.42298168
  2.35   0.42303231
  2.36   0.42308174
  2.37   0.42313000
  2.38   0.42317712
  2.39   0.42322313
  2.40   0.42326804
  2.41   0.42331189
  2.42   0.42335471
  2.43   0.42339650
  2.44   0.42343731
  2.45   0.42347715
  2.46   0.42351604
  2.47   0.42355400
  2.48   0.42359107
  2.49   0.42362725
  2.50   0.42366258
  2.51   0.42369706
  2.52   0.42373073
  2.53   0.42376359
  2.54   0.42379567
  2.55   0.42382699
  2.56   0.42385756
  2.57   0.42388741
  2.58   0.42391654
  2.59   0.42394498
  2.60   0.42397275
  2.61   0.42399985
  2.62   0.42402631
  2.63   0.42405214
  2.64   0.42407735
  2.65   0.42410196
  2.66   0.42412599
  2.67   0.42414945
  2.68   0.42417234
  2.69   0.42419470
  2.70   0.42421652
  2.71   0.42423782
  2.72   0.42425861
  2.73   0.42427892
  2.74   0.42429873
  2.75   0.42431808
  2.76   0.42433697
  2.77   0.42435541
  2.78   0.42437341
  2.79   0.42439098
  2.80   0.42440814
  2.81   0.42442489
  2.82   0.42444125
  2.83   0.42445721
  2.84   0.42447280
  2.85   0.42448802
  2.86   0.42450287
  2.87   0.42451738
  2.88   0.42453154
  2.89   0.42454537
  2.90   0.42455887
  2.91   0.42457205
  2.92   0.42458493
  2.93   0.42459749
  2.94   0.42460976
  2.95   0.42462174
  2.96   0.42463344
  2.97   0.42464487
  2.98   0.42465602
  2.99   0.42466691
  3.00   0.42467755
  3.01   0.42468793
  3.02   0.42469807
  3.03   0.42470798
  3.04   0.42471765
  3.05   0.42472709
  3.06   0.42473631
  3.07   0.42474532
  3.08   0.42475411
  3.09   0.42476270
  3.10   0.42477109
  3.11   0.42477928
  3.12   0.42478728
  3.13   0.42479510
  3.14   0.42480273
  3.15   0.42481018
  3.16   0.42481746
  3.17   0.42482457
  3.18   0.42483151
  3.19   0.42483829
  3.20   0.42484492
  3.21   0.42485139
  3.22   0.42485771
  3.23   0.42486388
  3.24   0.42486991
  3.25   0.42487580
  3.26   0.42488155
  3.27   0.42488717
  3.28   0.42489265
  3.29   0.42489801
  3.30   0.42490325
  3.31   0.42490837
  3.32   0.42491336
  3.33   0.42491825
  3.34   0.42492301
  3.35   0.42492767
  3.36   0.42493222
  3.37   0.42493667
  3.38   0.42494101
  3.39   0.42494525
  3.40   0.42494940
  3.41   0.42495345
  3.42   0.42495740
  3.43   0.42496127
  3.44   0.42496504
  3.45   0.42496873
  3.46   0.42497234
  3.47   0.42497586
  3.48   0.42497930
  3.49   0.42498266
  3.50   0.42498594
  3.51   0.42498915
  3.52   0.42499228
  3.53   0.42499535
  3.54   0.42499834
  3.55   0.42500126
  3.56   0.42500412
  3.57   0.42500691
  3.58   0.42500963
  3.59   0.42501230
  3.60   0.42501490
  3.61   0.42501744
  3.62   0.42501993
  3.63   0.42502236
  3.64   0.42502473
  3.65   0.42502705
  3.66   0.42502931
  3.67   0.42503153
  3.68   0.42503369
  3.69   0.42503580
  3.70   0.42503787
  3.71   0.42503988
  3.72   0.42504186
  3.73   0.42504378
  3.74   0.42504566
  3.75   0.42504750
  3.76   0.42504930
  3.77   0.42505106
  3.78   0.42505277
  3.79   0.42505445
  3.80   0.42505609
  3.81   0.42505769
  3.82   0.42505925
  3.83   0.42506078
  3.84   0.42506227
  3.85   0.42506373
  3.86   0.42506516
  3.87   0.42506655
  3.88   0.42506791
  3.89   0.42506924
  3.90   0.42507054
  3.91   0.42507182
  3.92   0.42507306
  3.93   0.42507427
  3.94   0.42507545
  3.95   0.42507661
  3.96   0.42507774
  3.97   0.42507885
  3.98   0.42507993
  3.99   0.42508099
  4.00   0.42508202
  4.01   0.42508303
  4.02   0.42508401
  4.03   0.42508497
  4.04   0.42508591
  4.05   0.42508683
  4.06   0.42508773
  4.07   0.42508861
  4.08   0.42508947
  4.09   0.42509030
  4.10   0.42509112
  4.11   0.42509192
  4.12   0.42509270
  4.13   0.42509347
  4.14   0.42509421
  4.15   0.42509494
  4.16   0.42509565
  4.17   0.42509635
  4.18   0.42509703
  4.19   0.42509769
  4.20   0.42509834
  4.21   0.42509898
  4.22   0.42509960
  4.23   0.42510020
  4.24   0.42510080
  4.25   0.42510137
  4.26   0.42510194
  4.27   0.42510249
  4.28   0.42510303
  4.29   0.42510356
  4.30   0.42510407
  4.31   0.42510458
  4.32   0.42510507
  4.33   0.42510555
  4.34   0.42510602
  4.35   0.42510648
  4.36   0.42510692
  4.37   0.42510736
  4.38   0.42510779
  4.39   0.42510821
  4.40   0.42510861
  4.41   0.42510901
  4.42   0.42510940
  4.43   0.42510978
  4.44   0.42511016
  4.45   0.42511052
  4.46   0.42511087
  4.47   0.42511122
  4.48   0.42511156
  4.49   0.42511189
  4.50   0.42511221
  4.51   0.42511253
  4.52   0.42511284
  4.53   0.42511314
  4.54   0.42511344
  4.55   0.42511372
  4.56   0.42511401
  4.57   0.42511428
  4.58   0.42511455
  4.59   0.42511481
  4.60   0.42511507
  4.61   0.42511532
  4.62   0.42511556
  4.63   0.42511580
  4.64   0.42511603
  4.65   0.42511626
  4.66   0.42511649
  4.67   0.42511670
  4.68   0.42511692
  4.69   0.42511712
  4.70   0.42511733
  4.71   0.42511753
  4.72   0.42511772
  4.73   0.42511791
  4.74   0.42511809
  4.75   0.42511827
  4.76   0.42511845
  4.77   0.42511862
  4.78   0.42511879
  4.79   0.42511896
  4.80   0.42511912
  4.81   0.42511927
  4.82   0.42511943
  4.83   0.42511958
  4.84   0.42511972
  4.85   0.42511987
  4.86   0.42512001
  4.87   0.42512014
  4.88   0.42512028
  4.89   0.42512041
  4.90   0.42512053
  4.91   0.42512066
  4.92   0.42512078
  4.93   0.42512090
  4.94   0.42512101
  4.95   0.42512113
  4.96   0.42512124
  4.97   0.42512135
  4.98   0.42512145
  4.99   0.42512155
  5.00   0.42512165


==> mkenergy_pde25_dt1.0e-04_data.txt <==
  0.01   0.02414761
  0.02   0.03371396
  0.03   0.04310497
  0.04   0.05232232
  0.05   0.06136668
  0.06   0.07023866
  0.07   0.07893899
  0.08   0.08746855
  0.09   0.09582839
  0.10   0.10401969
  0.11   0.11204373
  0.12   0.11990191
  0.13   0.12759569
  0.14   0.13512660
  0.15   0.14249624
  0.16   0.14970625
  0.17   0.15675834
  0.18   0.16365425
  0.19   0.17039576
  0.20   0.17698470
  0.21   0.18342296
  0.22   0.18971248
  0.23   0.19585523
  0.24   0.20185329
  0.25   0.20770878
  0.26   0.21342391
  0.27   0.21900095
  0.28   0.22444227
  0.29   0.22975029
  0.30   0.23492752
  0.31   0.23997652
  0.32   0.24489993
  0.33   0.24970041
  0.34   0.25438069
  0.35   0.25894350
  0.36   0.26339162
  0.37   0.26772781
  0.38   0.27195485
  0.39   0.27607551
  0.40   0.28009253
  0.41   0.28400864
  0.42   0.28782653
  0.43   0.29154886
  0.44   0.29517824
  0.45   0.29871724
  0.46   0.30216838
  0.47   0.30553411
  0.48   0.30881685
  0.49   0.31201895
  0.50   0.31514270
  0.51   0.31819034
  0.52   0.32116403
  0.53   0.32406588
  0.54   0.32689796
  0.55   0.32966226
  0.56   0.33236070
  0.57   0.33499517
  0.58   0.33756748
  0.59   0.34007940
  0.60   0.34253264
  0.61   0.34492885
  0.62   0.34726963
  0.63   0.34955653
  0.64   0.35179105
  0.65   0.35397466
  0.66   0.35610875
  0.67   0.35819469
  0.68   0.36023379
  0.69   0.36222732
  0.70   0.36417653
  0.71   0.36608260
  0.72   0.36794669
  0.73   0.36976991
  0.74   0.37155334
  0.75   0.37329804
  0.76   0.37500500
  0.77   0.37667522
  0.78   0.37830964
  0.79   0.37990917
  0.80   0.38147470
  0.81   0.38300710
  0.82   0.38450719
  0.83   0.38597578
  0.84   0.38741365
  0.85   0.38882155
  0.86   0.39020022
  0.87   0.39155036
  0.88   0.39287267
  0.89   0.39416780
  0.90   0.39543640
  0.91   0.39667910
  0.92   0.39789649
  0.93   0.39908918
  0.94   0.40025772
  0.95   0.40140267
  0.96   0.40252456
  0.97   0.40362392
  0.98   0.40470125
  0.99   0.40575703
  1.00   0.40679175
  1.01   0.40780586
  1.02   0.40879982
  1.03   0.40977405
  1.04   0.41072898
  1.05   0.41166502
  1.06   0.41258257
  1.07   0.41348202
  1.08   0.41436375
  1.09   0.41522812
  1.10   0.41607550
  1.11   0.41690622
  1.12   0.41772064
  1.13   0.41851908
  1.14   0.41930185
  1.15   0.42006928
  1.16   0.42082168
  1.17   0.42155933
  1.18   0.42228253
  1.19   0.42299156
  1.20   0.42368670
  1.21   0.42436822
  1.22   0.42503639
  1.23   0.42569145
  1.24   0.42633367
  1.25   0.42696328
  1.26   0.42758053
  1.27   0.42818565
  1.28   0.42877888
  1.29   0.42936043
  1.30   0.42993053
  1.31   0.43048940
  1.32   0.43103723
  1.33   0.43157425
  1.34   0.43210065
  1.35   0.43261662
  1.36   0.43312237
  1.37   0.43361809
  1.38   0.43410395
  1.39   0.43458015
  1.40   0.43504686
  1.41   0.43550426
  1.42   0.43595252
  1.43   0.43639181
  1.44   0.43682229
  1.45   0.43724414
  1.46   0.43765750
  1.47   0.43806254
  1.48   0.43845940
  1.49   0.43884825
  1.50   0.43922923
  1.51   0.43960249
  1.52   0.43996817
  1.53   0.44032640
  1.54   0.44067734
  1.55   0.44102112
  1.56   0.44135786
  1.57   0.44168770
  1.58   0.44201078
  1.59   0.44232721
  1.60   0.44263713
  1.61   0.44294065
  1.62   0.44323789
  1.63   0.44352898
  1.64   0.44381403
  1.65   0.44409316
  1.66   0.44436647
  1.67   0.44463408
  1.68   0.44489610
  1.69   0.44515264
  1.70   0.44540380
  1.71   0.44564967
  1.72   0.44589038
  1.73   0.44612601
  1.74   0.44635666
  1.75   0.44658244
  1.76   0.44680342
  1.77   0.44701972
  1.78   0.44723142
  1.79   0.44743861
  1.80   0.44764137
  1.81   0.44783981
  1.82   0.44803399
  1.83   0.44822401
  1.84   0.44840995
  1.85   0.44859189
  1.86   0.44876992
  1.87   0.44894410
  1.88   0.44911451
  1.89   0.44928124
  1.90   0.44944435
  1.91   0.44960392
  1.92   0.44976002
  1.93   0.44991272
  1.94   0.45006210
  1.95   0.45020821
  1.96   0.45035113
  1.97   0.45049091
  1.98   0.45062764
  1.99   0.45076136
  2.00   0.45089214
  2.01   0.45102005
  2.02   0.45114513
  2.03   0.45126746
  2.04   0.45138708
  2.05   0.45150406
  2.06   0.45161845
  2.07   0.45173030
  2.08   0.45183967
  2.09   0.45194661
  2.10   0.45205117
  2.11   0.45215341
  2.12   0.45225336
  2.13   0.45235109
  2.14   0.45244663
  2.15   0.45254004
  2.16   0.45263136
  2.17   0.45272063
  2.18   0.45280790
  2.19   0.45289322
  2.20   0.45297662
  2.21   0.45305814
  2.22   0.45313783
  2.23   0.45321573
  2.24   0.45329188
  2.25   0.45336630
  2.26   0.45343905
  2.27   0.45351016
  2.28   0.45357966
  2.29   0.45364759
  2.30   0.45371399
  2.31   0.45377888
  2.32   0.45384231
  2.33   0.45390429
  2.34   0.45396487
  2.35   0.45402408
  2.36   0.45408195
  2.37   0.45413850
  2.38   0.45419377
  2.39   0.45424778
  2.40   0.45430056
  2.41   0.45435215
  2.42   0.45440256
  2.43   0.45445183
  2.44   0.45449997
  2.45   0.45454702
  2.46   0.45459299
  2.47   0.45463792
  2.48   0.45468183
  2.49   0.45472473
  2.50   0.45476666
  2.51   0.45480763
  2.52   0.45484766
  2.53   0.45488679
  2.54   0.45492502
  2.55   0.45496237
  2.56   0.45499888
  2.57   0.45503455
  2.58   0.45506941
  2.59   0.45510347
  2.60   0.45513676
  2.61   0.45516929
  2.62   0.45520107
  2.63   0.45523213
  2.64   0.45526248
  2.65   0.45529213
  2.66   0.45532111
  2.67   0.45534943
  2.68   0.45537710
  2.69   0.45540414
  2.70   0.45543056
  2.71   0.45545638
  2.72   0.45548161
  2.73   0.45550626
  2.74   0.45553036
  2.75   0.45555390
  2.76   0.45557691
  2.77   0.45559939
  2.78   0.45562135
  2.79   0.45564282
  2.80   0.45566380
  2.81   0.45568430
  2.82   0.45570433
  2.83   0.45572391
  2.84   0.45574304
  2.85   0.45576174
  2.86   0.45578001
  2.87   0.45579786
  2.88   0.45581531
  2.89   0.45583236
  2.90   0.45584902
  2.91   0.45586531
  2.92   0.45588122
  2.93   0.45589677
  2.94   0.45591197
  2.95   0.45592682
  2.96   0.45594134
  2.97   0.45595553
  2.98   0.45596939
  2.99   0.45598294
  3.00   0.45599618
  3.01   0.45600913
  3.02   0.45602177
  3.03   0.45603414
  3.04   0.45604622
  3.05   0.45605803
  3.06   0.45606957
  3.07   0.45608085
  3.08   0.45609187
  3.09   0.45610265
  3.10   0.45611318
  3.11   0.45612347
  3.12   0.45613353
  3.13   0.45614337
  3.14   0.45615298
  3.15   0.45616237
  3.16   0.45617155
  3.17   0.45618053
  3.18   0.45618930
  3.19   0.45619788
  3.20   0.45620626
  3.21   0.45621445
  3.22   0.45622246
  3.23   0.45623028
  3.24   0.45623793
  3.25   0.45624541
  3.26   0.45625272
  3.27   0.45625987
  3.28   0.45626685
  3.29   0.45627368
  3.30   0.45628036
  3.31   0.45628688
  3.32   0.45629326
  3.33   0.45629949
  3.34   0.45630559
  3.35   0.45631154
  3.36   0.45631737
  3.37   0.45632306
  3.38   0.45632863
  3.39   0.45633407
  3.40   0.45633938
  3.41   0.45634458
  3.42   0.45634967
  3.43   0.45635463
  3.44   0.45635949
  3.45   0.45636424
  3.46   0.45636888
  3.47   0.45637342
  3.48   0.45637786
  3.49   0.45638219
  3.50   0.45638643
  3.51   0.45639058
  3.52   0.45639463
  3.53   0.45639859
  3.54   0.45640247
  3.55   0.45640625
  3.56   0.45640996
  3.57   0.45641358
  3.58   0.45641711
  3.59   0.45642057
  3.60   0.45642396
  3.61   0.45642726
  3.62   0.45643049
  3.63   0.45643365
  3.64   0.45643674
  3.65   0.45643976
  3.66   0.45644272
  3.67   0.45644561
  3.68   0.45644843
  3.69   0.45645119
  3.70   0.45645389
  3.71   0.45645653
  3.72   0.45645910
  3.73   0.45646163
  3.74   0.45646409
  3.75   0.45646650
  3.76   0.45646886
  3.77   0.45647116
  3.78   0.45647342
  3.79   0.45647562
  3.80   0.45647777
  3.81   0.45647988
  3.82   0.45648194
  3.83   0.45648395
  3.84   0.45648592
  3.85   0.45648784
  3.86   0.45648972
  3.87   0.45649156
  3.88   0.45649336
  3.89   0.45649512
  3.90   0.45649683
  3.91   0.45649851
  3.92   0.45650016
  3.93   0.45650176
  3.94   0.45650333
  3.95   0.45650487
  3.96   0.45650637
  3.97   0.45650784
  3.98   0.45650927
  3.99   0.45651068
  4.00   0.45651205
  4.01   0.45651339
  4.02   0.45651470
  4.03   0.45651598
  4.04   0.45651724
  4.05   0.45651846
  4.06   0.45651966
  4.07   0.45652083
  4.08   0.45652198
  4.09   0.45652310
  4.10   0.45652419
  4.11   0.45652526
  4.12   0.45652631
  4.13   0.45652733
  4.14   0.45652833
  4.15   0.45652931
  4.16   0.45653027
  4.17   0.45653120
  4.18   0.45653212
  4.19   0.45653301
  4.20   0.45653388
  4.21   0.45653474
  4.22   0.45653557
  4.23   0.45653639
  4.24   0.45653719
  4.25   0.45653797
  4.26   0.45653873
  4.27   0.45653948
  4.28   0.45654021
  4.29   0.45654092
  4.30   0.45654162
  4.31   0.45654230
  4.32   0.45654297
  4.33   0.45654362
  4.34   0.45654426
  4.35   0.45654488
  4.36   0.45654549
  4.37   0.45654608
  4.38   0.45654666
  4.39   0.45654723
  4.40   0.45654779
  4.41   0.45654833
  4.42   0.45654887
  4.43   0.45654939
  4.44   0.45654989
  4.45   0.45655039
  4.46   0.45655088
  4.47   0.45655135
  4.48   0.45655182
  4.49   0.45655227
  4.50   0.45655271
  4.51   0.45655315
  4.52   0.45655357
  4.53   0.45655399
  4.54   0.45655439
  4.55   0.45655479
  4.56   0.45655518
  4.57   0.45655555
  4.58   0.45655593
  4.59   0.45655629
  4.60   0.45655664
  4.61   0.45655699
  4.62   0.45655733
  4.63   0.45655766
  4.64   0.45655798
  4.65   0.45655830
  4.66   0.45655860
  4.67   0.45655891
  4.68   0.45655920
  4.69   0.45655949
  4.70   0.45655977
  4.71   0.45656005
  4.72   0.45656032
  4.73   0.45656058
  4.74   0.45656084
  4.75   0.45656109
  4.76   0.45656134
  4.77   0.45656158
  4.78   0.45656182
  4.79   0.45656205
  4.80   0.45656227
  4.81   0.45656249
  4.82   0.45656271
  4.83   0.45656292
  4.84   0.45656312
  4.85   0.45656332
  4.86   0.45656352
  4.87   0.45656371
  4.88   0.45656390
  4.89   0.45656408
  4.90   0.45656426
  4.91   0.45656444
  4.92   0.45656461
  4.93   0.45656478
  4.94   0.45656494
  4.95   0.45656510
  4.96   0.45656526
  4.97   0.45656541
  4.98   0.45656556
  4.99   0.45656571
  5.00   0.45656585


==> mkenergy_pde400_dt1.0e-04_data.txt <==
  0.01   0.00995839
  0.02   0.01966573
  0.03   0.02917913
  0.04   0.03850019
  0.05   0.04763070
  0.06   0.05657256
  0.07   0.06532771
  0.08   0.07389817
  0.09   0.08228596
  0.10   0.09049313
  0.11   0.09852176
  0.12   0.10637396
  0.13   0.11405184
  0.14   0.12155752
  0.15   0.12889314
  0.16   0.13606086
  0.17   0.14306284
  0.18   0.14990124
  0.19   0.15657825
  0.20   0.16309604
  0.21   0.16945681
  0.22   0.17566274
  0.23   0.18171603
  0.24   0.18761890
  0.25   0.19337355
  0.26   0.19898223
  0.27   0.20444722
  0.28   0.20977083
  0.29   0.21495545
  0.30   0.22000350
  0.31   0.22491752
  0.32   0.22970010
  0.33   0.23435392
  0.34   0.23888175
  0.35   0.24328641
  0.36   0.24757080
  0.37   0.25173787
  0.38   0.25579058
  0.39   0.25973196
  0.40   0.26356501
  0.41   0.26729276
  0.42   0.27091820
  0.43   0.27444431
  0.44   0.27787404
  0.45   0.28121028
  0.46   0.28445589
  0.47   0.28761365
  0.48   0.29068630
  0.49   0.29367651
  0.50   0.29658687
  0.51   0.29941992
  0.52   0.30217811
  0.53   0.30486383
  0.54   0.30747938
  0.55   0.31002701
  0.56   0.31250888
  0.57   0.31492709
  0.58   0.31728366
  0.59   0.31958055
  0.60   0.32181964
  0.61   0.32400277
  0.62   0.32613168
  0.63   0.32820808
  0.64   0.33023361
  0.65   0.33220983
  0.66   0.33413827
  0.67   0.33602041
  0.68   0.33785764
  0.69   0.33965134
  0.70   0.34140282
  0.71   0.34311333
  0.72   0.34478412
  0.73   0.34641634
  0.74   0.34801113
  0.75   0.34956958
  0.76   0.35109275
  0.77   0.35258165
  0.78   0.35403726
  0.79   0.35546051
  0.80   0.35685233
  0.81   0.35821359
  0.82   0.35954513
  0.83   0.36084776
  0.84   0.36212228
  0.85   0.36336944
  0.86   0.36458997
  0.87   0.36578459
  0.88   0.36695396
  0.89   0.36809875
  0.90   0.36921959
  0.91   0.37031710
  0.92   0.37139186
  0.93   0.37244445
  0.94   0.37347542
  0.95   0.37448529
  0.96   0.37547459
  0.97   0.37644382
  0.98   0.37739345
  0.99   0.37832394
  1.00   0.37923575
  1.01   0.38012931
  1.02   0.38100504
  1.03   0.38186335
  1.04   0.38270463
  1.05   0.38352926
  1.06   0.38433762
  1.07   0.38513005
  1.08   0.38590690
  1.09   0.38666851
  1.10   0.38741520
  1.11   0.38814730
  1.12   0.38886510
  1.13   0.38956890
  1.14   0.39025899
  1.15   0.39093565
  1.16   0.39159915
  1.17   0.39224975
  1.18   0.39288772
  1.19   0.39351330
  1.20   0.39412674
  1.21   0.39472827
  1.22   0.39531812
  1.23   0.39589651
  1.24   0.39646368
  1.25   0.39701982
  1.26   0.39756514
  1.27   0.39809986
  1.28   0.39862417
  1.29   0.39913825
  1.30   0.39964231
  1.31   0.40013652
  1.32   0.40062106
  1.33   0.40109612
  1.34   0.40156186
  1.35   0.40201846
  1.36   0.40246608
  1.37   0.40290488
  1.38   0.40333502
  1.39   0.40375665
  1.40   0.40416994
  1.41   0.40457503
  1.42   0.40497206
  1.43   0.40536118
  1.44   0.40574254
  1.45   0.40611626
  1.46   0.40648250
  1.47   0.40684137
  1.48   0.40719302
  1.49   0.40753757
  1.50   0.40787515
  1.51   0.40820589
  1.52   0.40852990
  1.53   0.40884732
  1.54   0.40915825
  1.55   0.40946281
  1.56   0.40976113
  1.57   0.41005331
  1.58   0.41033946
  1.59   0.41061970
  1.60   0.41089413
  1.61   0.41116286
  1.62   0.41142599
  1.63   0.41168362
  1.64   0.41193586
  1.65   0.41218281
  1.66   0.41242457
  1.67   0.41266122
  1.68   0.41289287
  1.69   0.41311961
  1.70   0.41334154
  1.71   0.41355873
  1.72   0.41377129
  1.73   0.41397930
  1.74   0.41418284
  1.75   0.41438201
  1.76   0.41457688
  1.77   0.41476755
  1.78   0.41495408
  1.79   0.41513656
  1.80   0.41531507
  1.81   0.41548969
  1.82   0.41566049
  1.83   0.41582754
  1.84   0.41599093
  1.85   0.41615072
  1.86   0.41630698
  1.87   0.41645980
  1.88   0.41660922
  1.89   0.41675533
  1.90   0.41689819
  1.91   0.41703786
  1.92   0.41717441
  1.93   0.41730791
  1.94   0.41743841
  1.95   0.41756598
  1.96   0.41769068
  1.97   0.41781256
  1.98   0.41793169
  1.99   0.41804813
  2.00   0.41816192
  2.01   0.41827312
  2.02   0.41838180
  2.03   0.41848799
  2.04   0.41859177
  2.05   0.41869316
  2.06   0.41879224
  2.07   0.41888904
  2.08   0.41898361
  2.09   0.41907601
  2.10   0.41916627
  2.11   0.41925446
  2.12   0.41934060
  2.13   0.41942475
  2.14   0.41950695
  2.15   0.41958724
  2.16   0.41966566
  2.17   0.41974226
  2.18   0.41981707
  2.19   0.41989013
  2.20   0.41996149
  2.21   0.42003118
  2.22   0.42009924
  2.23   0.42016570
  2.24   0.42023060
  2.25   0.42029398
  2.26   0.42035587
  2.27   0.42041630
  2.28   0.42047531
  2.29   0.42053293
  2.30   0.42058918
  2.31   0.42064411
  2.32   0.42069774
  2.33   0.42075010
  2.34   0.42080123
  2.35   0.42085114
  2.36   0.42089987
  2.37   0.42094744
  2.38   0.42099388
  2.39   0.42103922
  2.40   0.42108348
  2.41   0.42112669
  2.42   0.42116888
  2.43   0.42121006
  2.44   0.42125025
  2.45   0.42128950
  2.46   0.42132780
  2.47   0.42136519
  2.48   0.42140170
  2.49   0.42143733
  2.50   0.42147211
  2.51   0.42150606
  2.52   0.42153920
  2.53   0.42157155
  2.54   0.42160312
  2.55   0.42163395
  2.56   0.42166403
  2.57   0.42169340
  2.58   0.42172207
  2.59   0.42175005
  2.60   0.42177736
  2.61   0.42180402
  2.62   0.42183005
  2.63   0.42185545
  2.64   0.42188024
  2.65   0.42190444
  2.66   0.42192807
  2.67   0.42195113
  2.68   0.42197364
  2.69   0.42199561
  2.70   0.42201706
  2.71   0.42203799
  2.72   0.42205843
  2.73   0.42207838
  2.74   0.42209785
  2.75   0.42211686
  2.76   0.42213542
  2.77   0.42215353
  2.78   0.42217121
  2.79   0.42218847
  2.80   0.42220532
  2.81   0.42222177
  2.82   0.42223783
  2.83   0.42225350
  2.84   0.42226880
  2.85   0.42228374
  2.86   0.42229833
  2.87   0.42231256
  2.88   0.42232646
  2.89   0.42234003
  2.90   0.42235328
  2.91   0.42236622
  2.92   0.42237884
  2.93   0.42239117
  2.94   0.42240321
  2.95   0.42241496
  2.96   0.42242644
  2.97   0.42243764
  2.98   0.42244858
  2.99   0.42245926
  3.00   0.42246969
  3.01   0.42247987
  3.02   0.42248981
  3.03   0.42249952
  3.04   0.42250900
  3.05   0.42251825
  3.06   0.42252729
  3.07   0.42253612
  3.08   0.42254474
  3.09   0.42255315
  3.10   0.42256137
  3.11   0.42256940
  3.12   0.42257724
  3.13   0.42258489
  3.14   0.42259236
  3.15   0.42259966
  3.16   0.42260679
  3.17   0.42261376
  3.18   0.42262056
  3.19   0.42262720
  3.20   0.42263368
  3.21   0.42264002
  3.22   0.42264620
  3.23   0.42265225
  3.24   0.42265815
  3.25   0.42266391
  3.26   0.42266954
  3.27   0.42267504
  3.28   0.42268041
  3.29   0.42268566
  3.30   0.42269078
  3.31   0.42269579
  3.32   0.42270068
  3.33   0.42270545
  3.34   0.42271012
  3.35   0.42271468
  3.36   0.42271913
  3.37   0.42272348
  3.38   0.42272772
  3.39   0.42273187
  3.40   0.42273593
  3.41   0.42273989
  3.42   0.42274376
  3.43   0.42274753
  3.44   0.42275123
  3.45   0.42275483
  3.46   0.42275836
  3.47   0.42276180
  3.48   0.42276516
  3.49   0.42276845
  3.50   0.42277166
  3.51   0.42277479
  3.52   0.42277786
  3.53   0.42278085
  3.54   0.42278377
  3.55   0.42278663
  3.56   0.42278942
  3.57   0.42279215
  3.58   0.42279481
  3.59   0.42279741
  3.60   0.42279996
  3.61   0.42280244
  3.62   0.42280487
  3.63   0.42280724
  3.64   0.42280956
  3.65   0.42281182
  3.66   0.42281404
  3.67   0.42281620
  3.68   0.42281831
  3.69   0.42282037
  3.70   0.42282239
  3.71   0.42282436
  3.72   0.42282629
  3.73   0.42282817
  3.74   0.42283000
  3.75   0.42283180
  3.76   0.42283355
  3.77   0.42283527
  3.78   0.42283694
  3.79   0.42283858
  3.80   0.42284018
  3.81   0.42284174
  3.82   0.42284327
  3.83   0.42284476
  3.84   0.42284622
  3.85   0.42284764
  3.86   0.42284903
  3.87   0.42285039
  3.88   0.42285172
  3.89   0.42285302
  3.90   0.42285429
  3.91   0.42285553
  3.92   0.42285674
  3.93   0.42285792
  3.94   0.42285908
  3.95   0.42286021
  3.96   0.42286131
  3.97   0.42286239
  3.98   0.42286344
  3.99   0.42286447
  4.00   0.42286548
  4.01   0.42286646
  4.02   0.42286742
  4.03   0.42286836
  4.04   0.42286928
  4.05   0.42287017
  4.06   0.42287105
  4.07   0.42287190
  4.08   0.42287274
  4.09   0.42287356
  4.10   0.42287435
  4.11   0.42287513
  4.12   0.42287590
  4.13   0.42287664
  4.14   0.42287737
  4.15   0.42287808
  4.16   0.42287877
  4.17   0.42287945
  4.18   0.42288011
  4.19   0.42288076
  4.20   0.42288139
  4.21   0.42288201
  4.22   0.42288262
  4.23   0.42288321
  4.24   0.42288378
  4.25   0.42288434
  4.26   0.42288490
  4.27   0.42288543
  4.28   0.42288596
  4.29   0.42288647
  4.30   0.42288697
  4.31   0.42288746
  4.32   0.42288794
  4.33   0.42288841
  4.34   0.42288887
  4.35   0.42288931
  4.36   0.42288975
  4.37   0.42289017
  4.38   0.42289059
  4.39   0.42289100
  4.40   0.42289139
  4.41   0.42289178
  4.42   0.42289216
  4.43   0.42289253
  4.44   0.42289289
  4.45   0.42289325
  4.46   0.42289359
  4.47   0.42289393
  4.48   0.42289426
  4.49   0.42289458
  4.50   0.42289490
  4.51   0.42289520
  4.52   0.42289550
  4.53   0.42289580
  4.54   0.42289608
  4.55   0.42289636
  4.56   0.42289664
  4.57   0.42289691
  4.58   0.42289717
  4.59   0.42289742
  4.60   0.42289767
  4.61   0.42289791
  4.62   0.42289815
  4.63   0.42289838
  4.64   0.42289861
  4.65   0.42289883
  4.66   0.42289905
  4.67   0.42289926
  4.68   0.42289947
  4.69   0.42289967
  4.70   0.42289987
  4.71   0.42290006
  4.72   0.42290025
  4.73   0.42290043
  4.74   0.42290061
  4.75   0.42290079
  4.76   0.42290096
  4.77   0.42290113
  4.78   0.42290129
  4.79   0.42290145
  4.80   0.42290160
  4.81   0.42290176
  4.82   0.42290191
  4.83   0.42290205
  4.84   0.42290219
  4.85   0.42290233
  4.86   0.42290247
  4.87   0.42290260
  4.88   0.42290273
  4.89   0.42290286
  4.90   0.42290298
  4.91   0.42290310
  4.92   0.42290322
  4.93   0.42290333
  4.94   0.42290345
  4.95   0.42290356
  4.96   0.42290366
  4.97   0.42290377
  4.98   0.42290387
  4.99   0.42290397
  5.00   0.42290407


==> mkenergy_pde50_dt1.0e-04_data.txt <==
  0.01   0.01346829
  0.02   0.02315718
  0.03   0.03266515
  0.04   0.04199150
  0.05   0.05113651
  0.06   0.06010093
  0.07   0.06888584
  0.08   0.07749251
  0.09   0.08592238
  0.10   0.09417700
  0.11   0.10225800
  0.12   0.11016707
  0.13   0.11790599
  0.14   0.12547655
  0.15   0.13288063
  0.16   0.14012009
  0.17   0.14719687
  0.18   0.15411291
  0.19   0.16087017
  0.20   0.16747065
  0.21   0.17391637
  0.22   0.18020937
  0.23   0.18635171
  0.24   0.19234549
  0.25   0.19819285
  0.26   0.20389599
  0.27   0.20945715
  0.28   0.21487865
  0.29   0.22016287
  0.30   0.22531226
  0.31   0.23032938
  0.32   0.23521682
  0.33   0.23997728
  0.34   0.24461348
  0.35   0.24912823
  0.36   0.25352436
  0.37   0.25780476
  0.38   0.26197231
  0.39   0.26602992
  0.40   0.26998049
  0.41   0.27382691
  0.42   0.27757207
  0.43   0.28121879
  0.44   0.28476988
  0.45   0.28822811
  0.46   0.29159619
  0.47   0.29487677
  0.48   0.29807246
  0.49   0.30118580
  0.50   0.30421926
  0.51   0.30717526
  0.52   0.31005613
  0.53   0.31286417
  0.54   0.31560157
  0.55   0.31827048
  0.56   0.32087299
  0.57   0.32341110
  0.58   0.32588677
  0.59   0.32830187
  0.60   0.33065824
  0.61   0.33295764
  0.62   0.33520176
  0.63   0.33739226
  0.64   0.33953072
  0.65   0.34161869
  0.66   0.34365765
  0.67   0.34564902
  0.68   0.34759419
  0.69   0.34949450
  0.70   0.35135124
  0.71   0.35316565
  0.72   0.35493893
  0.73   0.35667225
  0.74   0.35836672
  0.75   0.36002342
  0.76   0.36164341
  0.77   0.36322768
  0.78   0.36477722
  0.79   0.36629296
  0.80   0.36777581
  0.81   0.36922665
  0.82   0.37064632
  0.83   0.37203565
  0.84   0.37339543
  0.85   0.37472641
  0.86   0.37602935
  0.87   0.37730494
  0.88   0.37855389
  0.89   0.37977686
  0.90   0.38097450
  0.91   0.38214742
  0.92   0.38329624
  0.93   0.38442153
  0.94   0.38552386
  0.95   0.38660379
  0.96   0.38766183
  0.97   0.38869849
  0.98   0.38971429
  0.99   0.39070968
  1.00   0.39168515
  1.01   0.39264114
  1.02   0.39357809
  1.03   0.39449642
  1.04   0.39539653
  1.05   0.39627884
  1.06   0.39714373
  1.07   0.39799156
  1.08   0.39882271
  1.09   0.39963753
  1.10   0.40043636
  1.11   0.40121953
  1.12   0.40198736
  1.13   0.40274018
  1.14   0.40347829
  1.15   0.40420198
  1.16   0.40491155
  1.17   0.40560728
  1.18   0.40628944
  1.19   0.40695829
  1.20   0.40761411
  1.21   0.40825714
  1.22   0.40888763
  1.23   0.40950582
  1.24   0.41011195
  1.25   0.41070625
  1.26   0.41128895
  1.27   0.41186025
  1.28   0.41242038
  1.29   0.41296955
  1.30   0.41350795
  1.31   0.41403580
  1.32   0.41455329
  1.33   0.41506060
  1.34   0.41555793
  1.35   0.41604546
  1.36   0.41652336
  1.37   0.41699183
  1.38   0.41745102
  1.39   0.41790111
  1.40   0.41834227
  1.41   0.41877465
  1.42   0.41919842
  1.43   0.41961373
  1.44   0.42002075
  1.45   0.42041961
  1.46   0.42081047
  1.47   0.42119347
  1.48   0.42156875
  1.49   0.42193647
  1.50   0.42229674
  1.51   0.42264972
  1.52   0.42299553
  1.53   0.42333431
  1.54   0.42366618
  1.55   0.42399127
  1.56   0.42430970
  1.57   0.42462160
  1.58   0.42492709
  1.59   0.42522628
  1.60   0.42551930
  1.61   0.42580625
  1.62   0.42608725
  1.63   0.42636242
  1.64   0.42663185
  1.65   0.42689566
  1.66   0.42715395
  1.67   0.42740682
  1.68   0.42765439
  1.69   0.42789674
  1.70   0.42813398
  1.71   0.42836620
  1.72   0.42859351
  1.73   0.42881599
  1.74   0.42903373
  1.75   0.42924684
  1.76   0.42945539
  1.77   0.42965947
  1.78   0.42985918
  1.79   0.43005460
  1.80   0.43024581
  1.81   0.43043289
  1.82   0.43061593
  1.83   0.43079500
  1.84   0.43097018
  1.85   0.43114156
  1.86   0.43130920
  1.87   0.43147318
  1.88   0.43163357
  1.89   0.43179045
  1.90   0.43194389
  1.91   0.43209396
  1.92   0.43224072
  1.93   0.43238424
  1.94   0.43252458
  1.95   0.43266183
  1.96   0.43279602
  1.97   0.43292724
  1.98   0.43305554
  1.99   0.43318098
  2.00   0.43330362
  2.01   0.43342352
  2.02   0.43354073
  2.03   0.43365532
  2.04   0.43376734
  2.05   0.43387683
  2.06   0.43398386
  2.07   0.43408848
  2.08   0.43419074
  2.09   0.43429068
  2.10   0.43438837
  2.11   0.43448384
  2.12   0.43457714
  2.13   0.43466832
  2.14   0.43475743
  2.15   0.43484452
  2.16   0.43492961
  2.17   0.43501277
  2.18   0.43509402
  2.19   0.43517342
  2.20   0.43525100
  2.21   0.43532680
  2.22   0.43540086
  2.23   0.43547323
  2.24   0.43554393
  2.25   0.43561300
  2.26   0.43568049
  2.27   0.43574642
  2.28   0.43581083
  2.29   0.43587376
  2.30   0.43593523
  2.31   0.43599528
  2.32   0.43605394
  2.33   0.43611125
  2.34   0.43616723
  2.35   0.43622191
  2.36   0.43627533
  2.37   0.43632751
  2.38   0.43637847
  2.39   0.43642826
  2.40   0.43647688
  2.41   0.43652438
  2.42   0.43657077
  2.43   0.43661609
  2.44   0.43666035
  2.45   0.43670358
  2.46   0.43674580
  2.47   0.43678704
  2.48   0.43682732
  2.49   0.43686666
  2.50   0.43690509
  2.51   0.43694262
  2.52   0.43697927
  2.53   0.43701507
  2.54   0.43705003
  2.55   0.43708418
  2.56   0.43711753
  2.57   0.43715011
  2.58   0.43718192
  2.59   0.43721299
  2.60   0.43724334
  2.61   0.43727297
  2.62   0.43730192
  2.63   0.43733019
  2.64   0.43735780
  2.65   0.43738477
  2.66   0.43741110
  2.67   0.43743683
  2.68   0.43746195
  2.69   0.43748648
  2.70   0.43751045
  2.71   0.43753385
  2.72   0.43755671
  2.73   0.43757904
  2.74   0.43760084
  2.75   0.43762214
  2.76   0.43764294
  2.77   0.43766326
  2.78   0.43768310
  2.79   0.43770248
  2.80   0.43772141
  2.81   0.43773990
  2.82   0.43775796
  2.83   0.43777560
  2.84   0.43779282
  2.85   0.43780965
  2.86   0.43782609
  2.87   0.43784214
  2.88   0.43785783
  2.89   0.43787314
  2.90   0.43788811
  2.91   0.43790272
  2.92   0.43791700
  2.93   0.43793094
  2.94   0.43794457
  2.95   0.43795787
  2.96   0.43797087
  2.97   0.43798357
  2.98   0.43799597
  2.99   0.43800809
  3.00   0.43801992
  3.01   0.43803148
  3.02   0.43804278
  3.03   0.43805381
  3.04   0.43806459
  3.05   0.43807512
  3.06   0.43808541
  3.07   0.43809546
  3.08   0.43810528
  3.09   0.43811488
  3.10   0.43812425
  3.11   0.43813340
  3.12   0.43814235
  3.13   0.43815109
  3.14   0.43815963
  3.15   0.43816797
  3.16   0.43817612
  3.17   0.43818408
  3.18   0.43819186
  3.19   0.43819947
  3.20   0.43820689
  3.21   0.43821415
  3.22   0.43822124
  3.23   0.43822817
  3.24   0.43823494
  3.25   0.43824156
  3.26   0.43824802
  3.27   0.43825433
  3.28   0.43826051
  3.29   0.43826654
  3.30   0.43827243
  3.31   0.43827819
  3.32   0.43828381
  3.33   0.43828931
  3.34   0.43829468
  3.35   0.43829993
  3.36   0.43830506
  3.37   0.43831008
  3.38   0.43831498
  3.39   0.43831976
  3.40   0.43832444
  3.41   0.43832901
  3.42   0.43833348
  3.43   0.43833785
  3.44   0.43834212
  3.45   0.43834629
  3.46   0.43835036
  3.47   0.43835434
  3.48   0.43835823
  3.49   0.43836204
  3.50   0.43836576
  3.51   0.43836939
  3.52   0.43837294
  3.53   0.43837641
  3.54   0.43837980
  3.55   0.43838311
  3.56   0.43838635
  3.57   0.43838952
  3.58   0.43839261
  3.59   0.43839564
  3.60   0.43839859
  3.61   0.43840148
  3.62   0.43840430
  3.63   0.43840706
  3.64   0.43840976
  3.65   0.43841239
  3.66   0.43841497
  3.67   0.43841749
  3.68   0.43841995
  3.69   0.43842235
  3.70   0.43842470
  3.71   0.43842700
  3.72   0.43842925
  3.73   0.43843144
  3.74   0.43843358
  3.75   0.43843568
  3.76   0.43843773
  3.77   0.43843973
  3.78   0.43844169
  3.79   0.43844360
  3.80   0.43844547
  3.81   0.43844730
  3.82   0.43844909
  3.83   0.43845083
  3.84   0.43845254
  3.85   0.43845421
  3.86   0.43845584
  3.87   0.43845743
  3.88   0.43845899
  3.89   0.43846051
  3.90   0.43846200
  3.91   0.43846345
  3.92   0.43846487
  3.93   0.43846626
  3.94   0.43846762
  3.95   0.43846895
  3.96   0.43847025
  3.97   0.43847151
  3.98   0.43847275
  3.99   0.43847396
  4.00   0.43847515
  4.01   0.43847631
  4.02   0.43847744
  4.03   0.43847854
  4.04   0.43847962
  4.05   0.43848068
  4.06   0.43848171
  4.07   0.43848272
  4.08   0.43848370
  4.09   0.43848467
  4.10   0.43848561
  4.11   0.43848653
  4.12   0.43848743
  4.13   0.43848831
  4.14   0.43848917
  4.15   0.43849001
  4.16   0.43849083
  4.17   0.43849163
  4.18   0.43849242
  4.19   0.43849318
  4.20   0.43849393
  4.21   0.43849467
  4.22   0.43849538
  4.23   0.43849608
  4.24   0.43849676
  4.25   0.43849743
  4.26   0.43849809
  4.27   0.43849872
  4.28   0.43849935
  4.29   0.43849996
  4.30   0.43850055
  4.31   0.43850114
  4.32   0.43850171
  4.33   0.43850226
  4.34   0.43850281
  4.35   0.43850334
  4.36   0.43850386
  4.37   0.43850436
  4.38   0.43850486
  4.39   0.43850534
  4.40   0.43850582
  4.41   0.43850628
  4.42   0.43850673
  4.43   0.43850718
  4.44   0.43850761
  4.45   0.43850803
  4.46   0.43850844
  4.47   0.43850885
  4.48   0.43850924
  4.49   0.43850963
  4.50   0.43851000
  4.51   0.43851037
  4.52   0.43851073
  4.53   0.43851108
  4.54   0.43851143
  4.55   0.43851176
  4.56   0.43851209
  4.57   0.43851241
  4.58   0.43851272
  4.59   0.43851303
  4.60   0.43851333
  4.61   0.43851362
  4.62   0.43851391
  4.63   0.43851419
  4.64   0.43851446
  4.65   0.43851473
  4.66   0.43851499
  4.67   0.43851524
  4.68   0.43851549
  4.69   0.43851574
  4.70   0.43851597
  4.71   0.43851621
  4.72   0.43851643
  4.73   0.43851666
  4.74   0.43851687
  4.75   0.43851709
  4.76   0.43851729
  4.77   0.43851749
  4.78   0.43851769
  4.79   0.43851789
  4.80   0.43851808
  4.81   0.43851826
  4.82   0.43851844
  4.83   0.43851862
  4.84   0.43851879
  4.85   0.43851896
  4.86   0.43851912
  4.87   0.43851928
  4.88   0.43851944
  4.89   0.43851959
  4.90   0.43851974
  4.91   0.43851989
  4.92   0.43852003
  4.93   0.43852017
  4.94   0.43852031
  4.95   0.43852044
  4.96   0.43852058
  4.97   0.43852070
  4.98   0.43852083
  4.99   0.43852095
  5.00   0.43852107


==> mkenergy_pde800_dt1.0e-04_data.txt <==
  0.01   0.00991509
  0.02   0.01961975
  0.03   0.02912946
  0.04   0.03844605
  0.05   0.04757145
  0.06   0.05650764
  0.07   0.06525666
  0.08   0.07382054
  0.09   0.08220138
  0.10   0.09040127
  0.11   0.09842231
  0.12   0.10626664
  0.13   0.11393640
  0.14   0.12143374
  0.15   0.12876081
  0.16   0.13591980
  0.17   0.14291288
  0.18   0.14974223
  0.19   0.15641004
  0.20   0.16291852
  0.21   0.16926987
  0.22   0.17546628
  0.23   0.18150997
  0.24   0.18740315
  0.25   0.19314804
  0.26   0.19874691
  0.27   0.20420202
  0.28   0.20951570
  0.29   0.21469031
  0.30   0.21972832
  0.31   0.22463222
  0.32   0.22940463
  0.33   0.23404823
  0.34   0.23856578
  0.35   0.24296011
  0.36   0.24723411
  0.37   0.25139075
  0.38   0.25543300
  0.39   0.25936388
  0.40   0.26318642
  0.41   0.26690363
  0.42   0.27051852
  0.43   0.27403409
  0.44   0.27745328
  0.45   0.28077900
  0.46   0.28401411
  0.47   0.28716142
  0.48   0.29022365
  0.49   0.29320349
  0.50   0.29610355
  0.51   0.29892635
  0.52   0.30167436
  0.53   0.30434997
  0.54   0.30695550
  0.55   0.30949320
  0.56   0.31196522
  0.57   0.31437368
  0.58   0.31672059
  0.59   0.31900793
  0.60   0.32123757
  0.61   0.32341136
  0.62   0.32553105
  0.63   0.32759833
  0.64   0.32961485
  0.65   0.33158218
  0.66   0.33350186
  0.67   0.33537534
  0.68   0.33720405
  0.69   0.33898934
  0.70   0.34073252
  0.71   0.34243488
  0.72   0.34409761
  0.73   0.34572191
  0.74   0.34730890
  0.75   0.34885968
  0.76   0.35037529
  0.77   0.35185676
  0.78   0.35330505
  0.79   0.35472112
  0.80   0.35610587
  0.81   0.35746017
  0.82   0.35878488
  0.83   0.36008080
  0.84   0.36134872
  0.85   0.36258939
  0.86   0.36380356
  0.87   0.36499192
  0.88   0.36615515
  0.89   0.36729391
  0.90   0.36840883
  0.91   0.36950053
  0.92   0.37056959
  0.93   0.37161658
  0.94   0.37264206
  0.95   0.37364655
  0.96   0.37463056
  0.97   0.37559460
  0.98   0.37653915
  0.99   0.37746466
  1.00   0.37837158
  1.01   0.37926035
  1.02   0.38013138
  1.03   0.38098509
  1.04   0.38182185
  1.05   0.38264206
  1.06   0.38344608
  1.07   0.38423426
  1.08   0.38500694
  1.09   0.38576447
  1.10   0.38650717
  1.11   0.38723535
  1.12   0.38794931
  1.13   0.38864935
  1.14   0.38933576
  1.15   0.39000881
  1.16   0.39066878
  1.17   0.39131593
  1.18   0.39195051
  1.19   0.39257277
  1.20   0.39318296
  1.21   0.39378130
  1.22   0.39436803
  1.23   0.39494338
  1.24   0.39550755
  1.25   0.39606076
  1.26   0.39660322
  1.27   0.39713513
  1.28   0.39765668
  1.29   0.39816808
  1.30   0.39866949
  1.31   0.39916112
  1.32   0.39964314
  1.33   0.40011572
  1.34   0.40057903
  1.35   0.40103326
  1.36   0.40147854
  1.37   0.40191506
  1.38   0.40234297
  1.39   0.40276242
  1.40   0.40317357
  1.41   0.40357655
  1.42   0.40397153
  1.43   0.40435864
  1.44   0.40473802
  1.45   0.40510981
  1.46   0.40547415
  1.47   0.40583117
  1.48   0.40618100
  1.49   0.40652377
  1.50   0.40685961
  1.51   0.40718863
  1.52   0.40751097
  1.53   0.40782674
  1.54   0.40813606
  1.55   0.40843904
  1.56   0.40873581
  1.57   0.40902647
  1.58   0.40931114
  1.59   0.40958992
  1.60   0.40986291
  1.61   0.41013024
  1.62   0.41039199
  1.63   0.41064828
  1.64   0.41089920
  1.65   0.41114485
  1.66   0.41138533
  1.67   0.41162074
  1.68   0.41185117
  1.69   0.41207671
  1.70   0.41229745
  1.71   0.41251349
  1.72   0.41272492
  1.73   0.41293182
  1.74   0.41313427
  1.75   0.41333237
  1.76   0.41352619
  1.77   0.41371582
  1.78   0.41390134
  1.79   0.41408283
  1.80   0.41426036
  1.81   0.41443402
  1.82   0.41460388
  1.83   0.41477001
  1.84   0.41493250
  1.85   0.41509140
  1.86   0.41524679
  1.87   0.41539875
  1.88   0.41554733
  1.89   0.41569261
  1.90   0.41583466
  1.91   0.41597354
  1.92   0.41610931
  1.93   0.41624204
  1.94   0.41637179
  1.95   0.41649862
  1.96   0.41662259
  1.97   0.41674376
  1.98   0.41686219
  1.99   0.41697793
  2.00   0.41709105
  2.01   0.41720159
  2.02   0.41730961
  2.03   0.41741517
  2.04   0.41751831
  2.05   0.41761909
  2.06   0.41771756
  2.07   0.41781376
  2.08   0.41790775
  2.09   0.41799957
  2.10   0.41808928
  2.11   0.41817690
  2.12   0.41826250
  2.13   0.41834612
  2.14   0.41842779
  2.15   0.41850756
  2.16   0.41858548
  2.17   0.41866158
  2.18   0.41873590
  2.19   0.41880848
  2.20   0.41887937
  2.21   0.41894860
  2.22   0.41901620
  2.23   0.41908221
  2.24   0.41914668
  2.25   0.41920963
  2.26   0.41927109
  2.27   0.41933111
  2.28   0.41938970
  2.29   0.41944692
  2.30   0.41950278
  2.31   0.41955732
  2.32   0.41961057
  2.33   0.41966256
  2.34   0.41971332
  2.35   0.41976287
  2.36   0.41981124
  2.37   0.41985847
  2.38   0.41990457
  2.39   0.41994958
  2.40   0.41999351
  2.41   0.42003640
  2.42   0.42007826
  2.43   0.42011913
  2.44   0.42015903
  2.45   0.42019797
  2.46   0.42023598
  2.47   0.42027308
  2.48   0.42030930
  2.49   0.42034465
  2.50   0.42037916
  2.51   0.42041284
  2.52   0.42044572
  2.53   0.42047781
  2.54   0.42050913
  2.55   0.42053971
  2.56   0.42056955
  2.57   0.42059868
  2.58   0.42062711
  2.59   0.42065486
  2.60   0.42068194
  2.61   0.42070838
  2.62   0.42073419
  2.63   0.42075937
  2.64   0.42078396
  2.65   0.42080795
  2.66   0.42083138
  2.67   0.42085424
  2.68   0.42087655
  2.69   0.42089833
  2.70   0.42091959
  2.71   0.42094035
  2.72   0.42096060
  2.73   0.42098037
  2.74   0.42099967
  2.75   0.42101851
  2.76   0.42103690
  2.77   0.42105485
  2.78   0.42107237
  2.79   0.42108947
  2.80   0.42110617
  2.81   0.42112246
  2.82   0.42113837
  2.83   0.42115390
  2.84   0.42116906
  2.85   0.42118386
  2.86   0.42119831
  2.87   0.42121241
  2.88   0.42122618
  2.89   0.42123962
  2.90   0.42125274
  2.91   0.42126555
  2.92   0.42127805
  2.93   0.42129026
  2.94   0.42130218
  2.95   0.42131382
  2.96   0.42132518
  2.97   0.42133628
  2.98   0.42134711
  2.99   0.42135768
  3.00   0.42136800
  3.01   0.42137808
  3.02   0.42138793
  3.03   0.42139754
  3.04   0.42140692
  3.05   0.42141608
  3.06   0.42142503
  3.07   0.42143377
  3.08   0.42144230
  3.09   0.42145062
  3.10   0.42145876
  3.11   0.42146670
  3.12   0.42147446
  3.13   0.42148203
  3.14   0.42148943
  3.15   0.42149665
  3.16   0.42150371
  3.17   0.42151059
  3.18   0.42151732
  3.19   0.42152389
  3.20   0.42153031
  3.21   0.42153658
  3.22   0.42154270
  3.23   0.42154867
  3.24   0.42155451
  3.25   0.42156021
  3.26   0.42156578
  3.27   0.42157122
  3.28   0.42157653
  3.29   0.42158172
  3.30   0.42158679
  3.31   0.42159174
  3.32   0.42159658
  3.33   0.42160130
  3.34   0.42160591
  3.35   0.42161042
  3.36   0.42161482
  3.37   0.42161912
  3.38   0.42162332
  3.39   0.42162743
  3.40   0.42163143
  3.41   0.42163535
  3.42   0.42163917
  3.43   0.42164291
  3.44   0.42164656
  3.45   0.42165013
  3.46   0.42165361
  3.47   0.42165701
  3.48   0.42166034
  3.49   0.42166358
  3.50   0.42166676
  3.51   0.42166986
  3.52   0.42167288
  3.53   0.42167584
  3.54   0.42167873
  3.55   0.42168156
  3.56   0.42168431
  3.57   0.42168701
  3.58   0.42168964
  3.59   0.42169222
  3.60   0.42169473
  3.61   0.42169718
  3.62   0.42169958
  3.63   0.42170193
  3.64   0.42170422
  3.65   0.42170646
  3.66   0.42170864
  3.67   0.42171078
  3.68   0.42171286
  3.69   0.42171490
  3.70   0.42171690
  3.71   0.42171884
  3.72   0.42172074
  3.73   0.42172260
  3.74   0.42172442
  3.75   0.42172619
  3.76   0.42172792
  3.77   0.42172962
  3.78   0.42173127
  3.79   0.42173289
  3.80   0.42173447
  3.81   0.42173601
  3.82   0.42173752
  3.83   0.42173899
  3.84   0.42174043
  3.85   0.42174184
  3.86   0.42174321
  3.87   0.42174456
  3.88   0.42174587
  3.89   0.42174715
  3.90   0.42174840
  3.91   0.42174963
  3.92   0.42175082
  3.93   0.42175199
  3.94   0.42175313
  3.95   0.42175425
  3.96   0.42175534
  3.97   0.42175640
  3.98   0.42175744
  3.99   0.42175846
  4.00   0.42175945
  4.01   0.42176042
  4.02   0.42176137
  4.03   0.42176230
  4.04   0.42176320
  4.05   0.42176409
  4.06   0.42176495
  4.07   0.42176580
  4.08   0.42176662
  4.09   0.42176743
  4.10   0.42176822
  4.11   0.42176898
  4.12   0.42176974
  4.13   0.42177047
  4.14   0.42177119
  4.15   0.42177189
  4.16   0.42177258
  4.17   0.42177324
  4.18   0.42177390
  4.19   0.42177454
  4.20   0.42177516
  4.21   0.42177577
  4.22   0.42177637
  4.23   0.42177695
  4.24   0.42177752
  4.25   0.42177807
  4.26   0.42177862
  4.27   0.42177915
  4.28   0.42177967
  4.29   0.42178017
  4.30   0.42178067
  4.31   0.42178115
  4.32   0.42178162
  4.33   0.42178208
  4.34   0.42178253
  4.35   0.42178297
  4.36   0.42178341
  4.37   0.42178383
  4.38   0.42178424
  4.39   0.42178464
  4.40   0.42178503
  4.41   0.42178541
  4.42   0.42178579
  4.43   0.42178615
  4.44   0.42178651
  4.45   0.42178686
  4.46   0.42178720
  4.47   0.42178753
  4.48   0.42178786
  4.49   0.42178817
  4.50   0.42178848
  4.51   0.42178879
  4.52   0.42178908
  4.53   0.42178937
  4.54   0.42178965
  4.55   0.42178993
  4.56   0.42179020
  4.57   0.42179046
  4.58   0.42179072
  4.59   0.42179097
  4.60   0.42179122
  4.61   0.42179146
  4.62   0.42179169
  4.63   0.42179192
  4.64   0.42179214
  4.65   0.42179236
  4.66   0.42179258
  4.67   0.42179279
  4.68   0.42179299
  4.69   0.42179319
  4.70   0.42179338
  4.71   0.42179357
  4.72   0.42179376
  4.73   0.42179394
  4.74   0.42179412
  4.75   0.42179429
  4.76   0.42179446
  4.77   0.42179462
  4.78   0.42179478
  4.79   0.42179494
  4.80   0.42179509
  4.81   0.42179524
  4.82   0.42179539
  4.83   0.42179553
  4.84   0.42179567
  4.85   0.42179581
  4.86   0.42179595
  4.87   0.42179608
  4.88   0.42179620
  4.89   0.42179633
  4.90   0.42179645
  4.91   0.42179657
  4.92   0.42179668
  4.93   0.42179680
  4.94   0.42179691
  4.95   0.42179702
  4.96   0.42179712
  4.97   0.42179723
  4.98   0.42179733
  4.99   0.42179742
  5.00   0.42179752


==> mkenergyobstacle_pde800_dt1.0e-04_data.txt <==
  0.01   0.00991509
  0.02   0.01961975
  0.03   0.02912946
  0.04   0.03844605
  0.05   0.04757145
  0.06   0.05650764
  0.07   0.06525666
  0.08   0.07382054
  0.09   0.08220138
  0.10   0.09040127
  0.11   0.09842231
  0.12   0.10626664
  0.13   0.11393640
  0.14   0.12143374
  0.15   0.12876081
  0.16   0.13591980
  0.17   0.14291287
  0.18   0.14974221
  0.19   0.15640991
  0.20   0.16291765
  0.21   0.16926570
  0.22   0.17545082
  0.23   0.18146308
  0.24   0.18728256
  0.25   0.19287741
  0.26   0.19820439
  0.27   0.20321232
  0.28   0.20784759
  0.29   0.21206038
  0.30   0.21581024
  0.31   0.21907011
  0.32   0.22182828
  0.33   0.22408856
  0.34   0.22586891
  0.35   0.22719912
  0.36   0.22811799
  0.37   0.22867043
  0.38   0.22890480
  0.39   0.22887059
  0.40   0.22861655
  0.41   0.22818924
  0.42   0.22763207
  0.43   0.22698467
  0.44   0.22628248
  0.45   0.22555671
  0.46   0.22483438
  0.47   0.22413846
  0.48   0.22348821
  0.49   0.22289943
  0.50   0.22238482
  0.51   0.22195431
  0.52   0.22161537
  0.53   0.22137336
  0.54   0.22123179
  0.55   0.22119256
  0.56   0.22125621
  0.57   0.22142215
  0.58   0.22168878
  0.59   0.22205365
  0.60   0.22251363
  0.61   0.22306499
  0.62   0.22370349
  0.63   0.22442447
  0.64   0.22522291
  0.65   0.22609351
  0.66   0.22703076
  0.67   0.22802893
  0.68   0.22908220
  0.69   0.23018465
  0.70   0.23133036
  0.71   0.23251338
  0.72   0.23372785
  0.73   0.23496801
  0.74   0.23622821
  0.75   0.23750300
  0.76   0.23878713
  0.77   0.24007558
  0.78   0.24136359
  0.79   0.24264669
  0.80   0.24392072
  0.81   0.24518179
  0.82   0.24642638
  0.83   0.24765126
  0.84   0.24885353
  0.85   0.25003064
  0.86   0.25118032
  0.87   0.25230064
  0.88   0.25338994
  0.89   0.25444686
  0.90   0.25547032
  0.91   0.25645948
  0.92   0.25741375
  0.93   0.25833275
  0.94   0.25921632
  0.95   0.26006446
  0.96   0.26087738
  0.97   0.26165540
  0.98   0.26239901
  0.99   0.26310879
  1.00   0.26378545
  1.01   0.26442977
  1.02   0.26504262
  1.03   0.26562491
  1.04   0.26617763
  1.05   0.26670179
  1.06   0.26719843
  1.07   0.26766862
  1.08   0.26811344
  1.09   0.26853395
  1.10   0.26893124
  1.11   0.26930636
  1.12   0.26966038
  1.13   0.26999432
  1.14   0.27030919
  1.15   0.27060598
  1.16   0.27088564
  1.17   0.27114908
  1.18   0.27139721
  1.19   0.27163087
  1.20   0.27185089
  1.21   0.27205804
  1.22   0.27225309
  1.23   0.27243674
  1.24   0.27260967
  1.25   0.27277252
  1.26   0.27292590
  1.27   0.27307039
  1.28   0.27320654
  1.29   0.27333484
  1.30   0.27345580
  1.31   0.27356985
  1.32   0.27367742
  1.33   0.27377892
  1.34   0.27387472
  1.35   0.27396518
  1.36   0.27405061
  1.37   0.27413132
  1.38   0.27420761
  1.39   0.27427975
  1.40   0.27434798
  1.41   0.27441254
  1.42   0.27447365
  1.43   0.27453151
  1.44   0.27458632
  1.45   0.27463826
  1.46   0.27468749
  1.47   0.27473416
  1.48   0.27477844
  1.49   0.27482045
  1.50   0.27486032
  1.51   0.27489818
  1.52   0.27493413
  1.53   0.27496828
  1.54   0.27500073
  1.55   0.27503158
  1.56   0.27506091
  1.57   0.27508880
  1.58   0.27511534
  1.59   0.27514058
  1.60   0.27516461
  1.61   0.27518749
  1.62   0.27520928
  1.63   0.27523002
  1.64   0.27524979
  1.65   0.27526863
  1.66   0.27528659
  1.67   0.27530370
  1.68   0.27532003
  1.69   0.27533560
  1.70   0.27535045
  1.71   0.27536462
  1.72   0.27537815
  1.73   0.27539106
  1.74   0.27540339
  1.75   0.27541516
  1.76   0.27542641
  1.77   0.27543715
  1.78   0.27544742
  1.79   0.27545723
  1.80   0.27546660
  1.81   0.27547556
  1.82   0.27548413
  1.83   0.27549232
  1.84   0.27550016
  1.85   0.27550765
  1.86   0.27551481
  1.87   0.27552167
  1.88   0.27552822
  1.89   0.27553449
  1.90   0.27554049
  1.91   0.27554623
  1.92   0.27555172
  1.93   0.27555698
  1.94   0.27556200
  1.95   0.27556681
  1.96   0.27557141
  1.97   0.27557581
  1.98   0.27558002
  1.99   0.27558404
  2.00   0.27558789
  2.01   0.27559158
  2.02   0.27559510
  2.03   0.27559846
  2.04   0.27560168
  2.05   0.27560476
  2.06   0.27560770
  2.07   0.27561051
  2.08   0.27561320
  2.09   0.27561576
  2.10   0.27561821
  2.11   0.27562056
  2.12   0.27562279
  2.13   0.27562493
  2.14   0.27562697
  2.15   0.27562891
  2.16   0.27563077
  2.17   0.27563254
  2.18   0.27563423
  2.19   0.27563585
  2.20   0.27563738
  2.21   0.27563885
  2.22   0.27564025
  2.23   0.27564159
  2.24   0.27564286
  2.25   0.27564407
  2.26   0.27564523
  2.27   0.27564633
  2.28   0.27564738
  2.29   0.27564838
  2.30   0.27564933
  2.31   0.27565024
  2.32   0.27565110
  2.33   0.27565192
  2.34   0.27565271
  2.35   0.27565345
  2.36   0.27565417
  2.37   0.27565484
  2.38   0.27565549
  2.39   0.27565610
  2.40   0.27565668
  2.41   0.27565724
  2.42   0.27565777
  2.43   0.27565827
  2.44   0.27565875
  2.45   0.27565920
  2.46   0.27565964
  2.47   0.27566005
  2.48   0.27566044
  2.49   0.27566082
  2.50   0.27566118
  2.51   0.27566151
  2.52   0.27566184
  2.53   0.27566214
  2.54   0.27566244
  2.55   0.27566271
  2.56   0.27566298
  2.57   0.27566323
  2.58   0.27566347
  2.59   0.27566370
  2.60   0.27566392
  2.61   0.27566412
  2.62   0.27566432
  2.63   0.27566451
  2.64   0.27566469
  2.65   0.27566486
  2.66   0.27566502
  2.67   0.27566517
  2.68   0.27566532
  2.69   0.27566546
  2.70   0.27566559
  2.71   0.27566572
  2.72   0.27566584
  2.73   0.27566596
  2.74   0.27566607
  2.75   0.27566617
  2.76   0.27566627
  2.77   0.27566636
  2.78   0.27566646
  2.79   0.27566654
  2.80   0.27566662
  2.81   0.27566670
  2.82   0.27566678
  2.83   0.27566685
  2.84   0.27566691
  2.85   0.27566698
  2.86   0.27566704
  2.87   0.27566710
  2.88   0.27566715
  2.89   0.27566721
  2.90   0.27566726
  2.91   0.27566731
  2.92   0.27566735
  2.93   0.27566740
  2.94   0.27566744
  2.95   0.27566748
  2.96   0.27566752
  2.97   0.27566755
  2.98   0.27566759
  2.99   0.27566762
  3.00   0.27566765
  3.01   0.27566768
  3.02   0.27566771
  3.03   0.27566774
  3.04   0.27566776
  3.05   0.27566779
  3.06   0.27566781
  3.07   0.27566783
  3.08   0.27566785
  3.09   0.27566787
  3.10   0.27566789
  3.11   0.27566791
  3.12   0.27566793
  3.13   0.27566795
  3.14   0.27566796
  3.15   0.27566798
  3.16   0.27566799
  3.17   0.27566801
  3.18   0.27566802
  3.19   0.27566803
  3.20   0.27566804
  3.21   0.27566806
  3.22   0.27566807
  3.23   0.27566808
  3.24   0.27566809
  3.25   0.27566810
  3.26   0.27566811
  3.27   0.27566811
  3.28   0.27566812
  3.29   0.27566813
  3.30   0.27566814
  3.31   0.27566815
  3.32   0.27566815
  3.33   0.27566816
  3.34   0.27566816
  3.35   0.27566817
  3.36   0.27566818
  3.37   0.27566818
  3.38   0.27566819
  3.39   0.27566819
  3.40   0.27566820
  3.41   0.27566820
  3.42   0.27566820
  3.43   0.27566821
  3.44   0.27566821
  3.45   0.27566822
  3.46   0.27566822
  3.47   0.27566822
  3.48   0.27566823
  3.49   0.27566823
  3.50   0.27566823
  3.51   0.27566823
  3.52   0.27566824
  3.53   0.27566824
  3.54   0.27566824
  3.55   0.27566824
  3.56   0.27566825
  3.57   0.27566825
  3.58   0.27566825
  3.59   0.27566825
  3.60   0.27566825
  3.61   0.27566826
  3.62   0.27566826
  3.63   0.27566826
  3.64   0.27566826
  3.65   0.27566826
  3.66   0.27566826
  3.67   0.27566826
  3.68   0.27566827
  3.69   0.27566827
  3.70   0.27566827
  3.71   0.27566827
  3.72   0.27566827
  3.73   0.27566827
  3.74   0.27566827
  3.75   0.27566827
  3.76   0.27566827
  3.77   0.27566827
  3.78   0.27566827
  3.79   0.27566828
  3.80   0.27566828
  3.81   0.27566828
  3.82   0.27566828
  3.83   0.27566828
  3.84   0.27566828
  3.85   0.27566828
  3.86   0.27566828
  3.87   0.27566828
  3.88   0.27566828
  3.89   0.27566828
  3.90   0.27566828
  3.91   0.27566828
  3.92   0.27566828
  3.93   0.27566828
  3.94   0.27566828
  3.95   0.27566828
  3.96   0.27566828
  3.97   0.27566828
  3.98   0.27566828
  3.99   0.27566828
  4.00   0.27566828
  4.01   0.27566828
  4.02   0.27566829
  4.03   0.27566829
  4.04   0.27566829
  4.05   0.27566829
  4.06   0.27566829
  4.07   0.27566829
  4.08   0.27566829
  4.09   0.27566829
  4.10   0.27566829
  4.11   0.27566829
  4.12   0.27566829
  4.13   0.27566829
  4.14   0.27566829
  4.15   0.27566829
  4.16   0.27566829
  4.17   0.27566829
  4.18   0.27566829
  4.19   0.27566829
  4.20   0.27566829
  4.21   0.27566829
  4.22   0.27566829
  4.23   0.27566829
  4.24   0.27566829
  4.25   0.27566829
  4.26   0.27566829
  4.27   0.27566829
  4.28   0.27566829
  4.29   0.27566829
  4.30   0.27566829
  4.31   0.27566829
  4.32   0.27566829
  4.33   0.27566829
  4.34   0.27566829
  4.35   0.27566829
  4.36   0.27566829
  4.37   0.27566829
  4.38   0.27566829
  4.39   0.27566829
  4.40   0.27566829
  4.41   0.27566829
  4.42   0.27566829
  4.43   0.27566829
  4.44   0.27566829
  4.45   0.27566829
  4.46   0.27566829
  4.47   0.27566829
  4.48   0.27566829
  4.49   0.27566829
  4.50   0.27566829
  4.51   0.27566829
  4.52   0.27566829
  4.53   0.27566829
  4.54   0.27566829
  4.55   0.27566829
  4.56   0.27566829
  4.57   0.27566829
  4.58   0.27566829
  4.59   0.27566829
  4.60   0.27566829
  4.61   0.27566829
  4.62   0.27566829
  4.63   0.27566829
  4.64   0.27566829
  4.65   0.27566829
  4.66   0.27566829
  4.67   0.27566829
  4.68   0.27566829
  4.69   0.27566829
  4.70   0.27566829
  4.71   0.27566829
  4.72   0.27566829
  4.73   0.27566829
  4.74   0.27566829
  4.75   0.27566829
  4.76   0.27566829
  4.77   0.27566829
  4.78   0.27566829
  4.79   0.27566829
  4.80   0.27566829
  4.81   0.27566829
  4.82   0.27566829
  4.83   0.27566829
  4.84   0.27566829
  4.85   0.27566829
  4.86   0.27566829
  4.87   0.27566829
  4.88   0.27566829
  4.89   0.27566829
  4.90   0.27566829
  4.91   0.27566829
  4.92   0.27566829
  4.93   0.27566829
  4.94   0.27566829
  4.95   0.27566829
  4.96   0.27566829
  4.97   0.27566829
  4.98   0.27566829
  4.99   0.27566829
  5.00   0.27566829


==> obstacle_WMC_p1.0E+01_dt1.0E-03_MC_1.0E+03_data.txt <==
0  0
0.025  0
0.05  0
0.075  0
0.1  0
0.125  0
0.15  0
0.175  0
0.2  0
0.225  0.001
0.25  0.017
0.275  0.047
0.3  0.077
0.325  0.12
0.35  0.155
0.375  0.183
0.4  0.217
0.425  0.243
0.45  0.271
0.475  0.303
0.5  0.337
0.525  0.361
0.55  0.38
0.575  0.401
0.6  0.416
0.625  0.433
0.65  0.448
0.675  0.465
0.7  0.481
0.725  0.503
0.75  0.515
0.775  0.532
0.8  0.546
0.825  0.561
0.85  0.574
0.875  0.591
0.9  0.604
0.925  0.615
0.95  0.622
0.975  0.627
1  0.637
1.025  0.652
1.05  0.663
1.075  0.674
1.1  0.684
1.125  0.689
1.15  0.699
1.175  0.706
1.2  0.718
1.225  0.729
1.25  0.74
1.275  0.751
1.3  0.759
1.325  0.767
1.35  0.773
1.375  0.78
1.4  0.786
1.425  0.792
1.45  0.803
1.475  0.809
1.5  0.817
1.525  0.822
1.55  0.828
1.575  0.833
1.6  0.837
1.625  0.841
1.65  0.845
1.675  0.849
1.7  0.858
1.725  0.863
1.75  0.865
1.775  0.869
1.8  0.875
1.825  0.876
1.85  0.882
1.875  0.884
1.9  0.887
1.925  0.894
1.95  0.899
1.975  0.902
2  0.908
2.025  0.911
2.05  0.912
2.075  0.916
2.1  0.919
2.125  0.922
2.15  0.925
2.175  0.926
2.2  0.927
2.225  0.933
2.25  0.938
2.275  0.941
2.3  0.943
2.325  0.944
2.35  0.946
2.375  0.948
2.4  0.948
2.425  0.948
2.45  0.949
2.475  0.95
2.5  0.95
2.525  0.951
2.55  0.953
2.575  0.956
2.6  0.956
2.625  0.959
2.65  0.96
2.675  0.963
2.7  0.963
2.725  0.964
2.75  0.965
2.775  0.969
2.8  0.969
2.825  0.971
2.85  0.971
2.875  0.972
2.9  0.973
2.925  0.973
2.95  0.974
2.975  0.975
3  0.977
3.025  0.978
3.05  0.979
3.075  0.979
3.1  0.979
3.125  0.979
3.15  0.98
3.175  0.982
3.2  0.983
3.225  0.983
3.25  0.983
3.275  0.984
3.3  0.984
3.325  0.984
3.35  0.985
3.375  0.985
3.4  0.985
3.425  0.985
3.45  0.985
3.475  0.985
3.5  0.986
3.525  0.987
3.55  0.987
3.575  0.987
3.6  0.987
3.625  0.987
3.65  0.988
3.675  0.991
3.7  0.991
3.725  0.991
3.75  0.992
3.775  0.992
3.8  0.992
3.825  0.992
3.85  0.992
3.875  0.992
3.9  0.993
3.925  0.994
3.95  0.995
3.975  0.995
4  0.995
4.025  0.995
4.05  0.995
4.075  0.995
4.1  0.995
4.125  0.995
4.15  0.995
4.175  0.995
4.2  0.995
4.225  0.995
4.25  0.995
4.275  0.995
4.3  0.995
4.325  0.995
4.35  0.995
4.375  0.995
4.4  0.996
4.425  0.996
4.45  0.996
4.475  0.996
4.5  0.996
4.525  0.996
4.55  0.996
4.575  0.996
4.6  0.996
4.625  0.996
4.65  0.997
4.675  0.997
4.7  0.998
4.725  0.999
4.75  0.999
4.775  0.999
4.8  0.999
4.825  0.999
4.85  0.999
4.875  0.999
4.9  0.999
4.925  0.999
4.95  0.999
4.975  0.999
5  0.999


==> obstacle_WMC_p1.0E+01_dt1.0E-04_MC_1.0E+03_data.txt <==
0  0
0.025  0
0.05  0
0.075  0
0.1  0
0.125  0
0.15  0
0.175  0
0.2  0
0.225  0.001
0.25  0.012
0.275  0.047
0.3  0.08
0.325  0.125
0.35  0.163
0.375  0.196
0.4  0.226
0.425  0.255
0.45  0.293
0.475  0.339
0.5  0.362
0.525  0.388
0.55  0.406
0.575  0.433
0.6  0.449
0.625  0.463
0.65  0.478
0.675  0.495
0.7  0.508
0.725  0.528
0.75  0.541
0.775  0.559
0.8  0.571
0.825  0.589
0.85  0.608
0.875  0.628
0.9  0.638
0.925  0.651
0.95  0.665
0.975  0.683
1  0.699
1.025  0.708
1.05  0.714
1.075  0.722
1.1  0.732
1.125  0.748
1.15  0.757
1.175  0.765
1.2  0.777
1.225  0.787
1.25  0.791
1.275  0.799
1.3  0.802
1.325  0.812
1.35  0.82
1.375  0.829
1.4  0.835
1.425  0.843
1.45  0.844
1.475  0.848
1.5  0.856
1.525  0.857
1.55  0.869
1.575  0.873
1.6  0.877
1.625  0.883
1.65  0.889
1.675  0.892
1.7  0.901
1.725  0.905
1.75  0.911
1.775  0.916
1.8  0.921
1.825  0.921
1.85  0.927
1.875  0.929
1.9  0.93
1.925  0.931
1.95  0.932
1.975  0.936
2  0.939
2.025  0.941
2.05  0.944
2.075  0.948
2.1  0.949
2.125  0.949
2.15  0.949
2.175  0.951
2.2  0.952
2.225  0.955
2.25  0.958
2.275  0.959
2.3  0.959
2.325  0.961
2.35  0.963
2.375  0.965
2.4  0.967
2.425  0.969
2.45  0.974
2.475  0.974
2.5  0.974
2.525  0.974
2.55  0.974
2.575  0.975
2.6  0.975
2.625  0.975
2.65  0.976
2.675  0.977
2.7  0.977
2.725  0.977
2.75  0.979
2.775  0.98
2.8  0.98
2.825  0.98
2.85  0.98
2.875  0.981
2.9  0.982
2.925  0.982
2.95  0.984
2.975  0.985
3  0.985
3.025  0.985
3.05  0.986
3.075  0.986
3.1  0.986
3.125  0.987
3.15  0.989
3.175  0.989
3.2  0.989
3.225  0.989
3.25  0.989
3.275  0.989
3.3  0.989
3.325  0.989
3.35  0.989
3.375  0.989
3.4  0.989
3.425  0.989
3.45  0.989
3.475  0.99
3.5  0.99
3.525  0.99
3.55  0.991
3.575  0.991
3.6  0.991
3.625  0.991
3.65  0.991
3.675  0.991
3.7  0.991
3.725  0.991
3.75  0.991
3.775  0.992
3.8  0.992
3.825  0.992
3.85  0.992
3.875  0.992
3.9  0.992
3.925  0.992
3.95  0.992
3.975  0.993
4  0.994
4.025  0.994
4.05  0.994
4.075  0.995
4.1  0.995
4.125  0.995
4.15  0.995
4.175  0.996
4.2  0.996
4.225  0.996
4.25  0.997
4.275  0.997
4.3  0.997
4.325  0.997
4.35  0.997
4.375  0.997
4.4  0.997
4.425  0.997
4.45  0.997
4.475  0.997
4.5  0.997
4.525  0.997
4.55  0.997
4.575  0.997
4.6  0.997
4.625  0.998
4.65  0.998
4.675  0.998
4.7  0.998
4.725  0.998
4.75  0.998
4.775  0.998
4.8  0.998
4.825  0.998
4.85  0.998
4.875  0.998
4.9  0.998
4.925  0.998
4.95  0.998
4.975  0.998
5  0.998


==> obstacle_WMC_p1.0E+02_dt1.0E-03_MC_1.0E+03_data.txt <==
0  0
0.025  0
0.05  0
0.075  0.004
0.1  0.015
0.125  0.045
0.15  0.084
0.175  0.123
0.2  0.156
0.225  0.191
0.25  0.223
0.275  0.247
0.3  0.283
0.325  0.321
0.35  0.351
0.375  0.38
0.4  0.402
0.425  0.435
0.45  0.46
0.475  0.484
0.5  0.508
0.525  0.532
0.55  0.552
0.575  0.566
0.6  0.587
0.625  0.606
0.65  0.626
0.675  0.639
0.7  0.654
0.725  0.669
0.75  0.689
0.775  0.702
0.8  0.716
0.825  0.731
0.85  0.743
0.875  0.759
0.9  0.773
0.925  0.785
0.95  0.796
0.975  0.809
1  0.815
1.025  0.82
1.05  0.828
1.075  0.834
1.1  0.841
1.125  0.845
1.15  0.853
1.175  0.86
1.2  0.866
1.225  0.872
1.25  0.881
1.275  0.888
1.3  0.898
1.325  0.907
1.35  0.911
1.375  0.914
1.4  0.92
1.425  0.923
1.45  0.931
1.475  0.936
1.5  0.941
1.525  0.945
1.55  0.949
1.575  0.95
1.6  0.952
1.625  0.955
1.65  0.959
1.675  0.964
1.7  0.965
1.725  0.967
1.75  0.967
1.775  0.969
1.8  0.97
1.825  0.97
1.85  0.971
1.875  0.972
1.9  0.972
1.925  0.972
1.95  0.975
1.975  0.976
2  0.976
2.025  0.977
2.05  0.977
2.075  0.98
2.1  0.98
2.125  0.98
2.15  0.981
2.175  0.983
2.2  0.983
2.225  0.983
2.25  0.984
2.275  0.985
2.3  0.985
2.325  0.985
2.35  0.985
2.375  0.986
2.4  0.986
2.425  0.986
2.45  0.988
2.475  0.989
2.5  0.99
2.525  0.991
2.55  0.991
2.575  0.992
2.6  0.993
2.625  0.993
2.65  0.993
2.675  0.994
2.7  0.995
2.725  0.995
2.75  0.995
2.775  0.995
2.8  0.995
2.825  0.995
2.85  0.995
2.875  0.995
2.9  0.995
2.925  0.995
2.95  0.995
2.975  0.996
3  0.997
3.025  0.997
3.05  0.997
3.075  0.997
3.1  0.997
3.125  0.997
3.15  0.997
3.175  0.997
3.2  0.997
3.225  0.997
3.25  0.997
3.275  0.997
3.3  0.997
3.325  0.997
3.35  0.997
3.375  0.998
3.4  0.998
3.425  0.998
3.45  0.998
3.475  0.998
3.5  0.998
3.525  0.998
3.55  0.998
3.575  0.998
3.6  0.998
3.625  0.998
3.65  0.998
3.675  0.998
3.7  0.998
3.725  0.998
3.75  0.998
3.775  0.998
3.8  0.998
3.825  0.998
3.85  0.998
3.875  0.998
3.9  0.998
3.925  0.998
3.95  0.999
3.975  0.999
4  0.999
4.025  0.999
4.05  0.999
4.075  0.999
4.1  0.999
4.125  0.999
4.15  0.999
4.175  0.999
4.2  0.999
4.225  1
4.25  1
4.275  1
4.3  1
4.325  1
4.35  1
4.375  1
4.4  1
4.425  1
4.45  1
4.475  1
4.5  1
4.525  1
4.55  1
4.575  1
4.6  1
4.625  1
4.65  1
4.675  1
4.7  1
4.725  1
4.75  1
4.775  1
4.8  1
4.825  1
4.85  1
4.875  1
4.9  1
4.925  1
4.95  1
4.975  1
5  1


==> obstacle_WMC_p1.0E+02_dt1.0E-04_MC_1.0E+03_data.txt <==
0  0
0.025  0
0.05  0
0.075  0.003
0.1  0.021
0.125  0.035
0.15  0.059
0.175  0.091
0.2  0.129
0.225  0.172
0.25  0.203
0.275  0.232
0.3  0.26
0.325  0.301
0.35  0.339
0.375  0.381
0.4  0.411
0.425  0.443
0.45  0.474
0.475  0.503
0.5  0.525
0.525  0.544
0.55  0.561
0.575  0.584
0.6  0.602
0.625  0.619
0.65  0.635
0.675  0.654
0.7  0.675
0.725  0.687
0.75  0.699
0.775  0.717
0.8  0.738
0.825  0.749
0.85  0.758
0.875  0.773
0.9  0.779
0.925  0.79
0.95  0.798
0.975  0.805
1  0.813
1.025  0.822
1.05  0.836
1.075  0.846
1.1  0.854
1.125  0.861
1.15  0.867
1.175  0.88
1.2  0.885
1.225  0.894
1.25  0.901
1.275  0.908
1.3  0.912
1.325  0.919
1.35  0.926
1.375  0.929
1.4  0.931
1.425  0.934
1.45  0.935
1.475  0.937
1.5  0.937
1.525  0.941
1.55  0.945
1.575  0.952
1.6  0.955
1.625  0.958
1.65  0.96
1.675  0.963
1.7  0.966
1.725  0.966
1.75  0.97
1.775  0.974
1.8  0.976
1.825  0.976
1.85  0.978
1.875  0.978
1.9  0.979
1.925  0.979
1.95  0.982
1.975  0.983
2  0.983
2.025  0.984
2.05  0.984
2.075  0.985
2.1  0.985
2.125  0.985
2.15  0.986
2.175  0.987
2.2  0.988
2.225  0.988
2.25  0.988
2.275  0.988
2.3  0.988
2.325  0.989
2.35  0.989
2.375  0.99
2.4  0.992
2.425  0.992
2.45  0.993
2.475  0.994
2.5  0.994
2.525  0.995
2.55  0.995
2.575  0.995
2.6  0.996
2.625  0.996
2.65  0.996
2.675  0.996
2.7  0.996
2.725  0.996
2.75  0.996
2.775  0.996
2.8  0.996
2.825  0.996
2.85  0.996
2.875  0.996
2.9  0.996
2.925  0.996
2.95  0.996
2.975  0.996
3  0.996
3.025  0.996
3.05  0.996
3.075  0.996
3.1  0.996
3.125  0.996
3.15  0.996
3.175  0.996
3.2  0.997
3.225  0.997
3.25  0.997
3.275  0.997
3.3  0.997
3.325  0.997
3.35  0.997
3.375  0.997
3.4  0.997
3.425  0.998
3.45  0.998
3.475  0.998
3.5  0.998
3.525  0.998
3.55  0.999
3.575  0.999
3.6  0.999
3.625  0.999
3.65  0.999
3.675  0.999
3.7  0.999
3.725  0.999
3.75  0.999
3.775  0.999
3.8  0.999
3.825  0.999
3.85  0.999
3.875  0.999
3.9  1
3.925  1
3.95  1
3.975  1
4  1
4.025  1
4.05  1
4.075  1
4.1  1
4.125  1
4.15  1
4.175  1
4.2  1
4.225  1
4.25  1
4.275  1
4.3  1
4.325  1
4.35  1
4.375  1
4.4  1
4.425  1
4.45  1
4.475  1
4.5  1
4.525  1
4.55  1
4.575  1
4.6  1
4.625  1
4.65  1
4.675  1
4.7  1
4.725  1
4.75  1
4.775  1
4.8  1
4.825  1
4.85  1
4.875  1
4.9  1
4.925  1
4.95  1
4.975  1
5  1


==> obstacle_WMC_p1.0E+03_dt1.0E-03_MC_1.0E+03_data.txt <==
0  0
0.025  0
0.05  0.007
0.075  0.012
0.1  0.036
0.125  0.058
0.15  0.09
0.175  0.123
0.2  0.163
0.225  0.209
0.25  0.247
0.275  0.291
0.3  0.321
0.325  0.352
0.35  0.385
0.375  0.417
0.4  0.448
0.425  0.476
0.45  0.501
0.475  0.527
0.5  0.555
0.525  0.576
0.55  0.595
0.575  0.618
0.6  0.634
0.625  0.649
0.65  0.658
0.675  0.669
0.7  0.687
0.725  0.701
0.75  0.716
0.775  0.728
0.8  0.737
0.825  0.75
0.85  0.767
0.875  0.776
0.9  0.781
0.925  0.794
0.95  0.808
0.975  0.82
1  0.828
1.025  0.838
1.05  0.848
1.075  0.856
1.1  0.866
1.125  0.879
1.15  0.885
1.175  0.89
1.2  0.894
1.225  0.896
1.25  0.898
1.275  0.901
1.3  0.909
1.325  0.915
1.35  0.916
1.375  0.921
1.4  0.928
1.425  0.933
1.45  0.934
1.475  0.935
1.5  0.94
1.525  0.942
1.55  0.943
1.575  0.946
1.6  0.952
1.625  0.955
1.65  0.958
1.675  0.961
1.7  0.962
1.725  0.962
1.75  0.962
1.775  0.962
1.8  0.964
1.825  0.967
1.85  0.971
1.875  0.973
1.9  0.977
1.925  0.98
1.95  0.98
1.975  0.983
2  0.983
2.025  0.983
2.05  0.983
2.075  0.983
2.1  0.984
2.125  0.984
2.15  0.986
2.175  0.986
2.2  0.986
2.225  0.986
2.25  0.988
2.275  0.988
2.3  0.988
2.325  0.99
2.35  0.99
2.375  0.991
2.4  0.993
2.425  0.994
2.45  0.996
2.475  0.997
2.5  0.997
2.525  0.997
2.55  0.997
2.575  0.997
2.6  0.997
2.625  0.997
2.65  0.997
2.675  0.997
2.7  0.997
2.725  0.997
2.75  0.997
2.775  0.997
2.8  0.997
2.825  0.997
2.85  0.997
2.875  0.997
2.9  0.997
2.925  0.997
2.95  0.997
2.975  0.997
3  0.998
3.025  0.998
3.05  0.998
3.075  0.999
3.1  0.999
3.125  0.999
3.15  0.999
3.175  0.999
3.2  0.999
3.225  0.999
3.25  0.999
3.275  0.999
3.3  0.999
3.325  0.999
3.35  1
3.375  1
3.4  1
3.425  1
3.45  1
3.475  1
3.5  1
3.525  1
3.55  1
3.575  1
3.6  1
3.625  1
3.65  1
3.675  1
3.7  1
3.725  1
3.75  1
3.775  1
3.8  1
3.825  1
3.85  1
3.875  1
3.9  1
3.925  1
3.95  1
3.975  1
4  1
4.025  1
4.05  1
4.075  1
4.1  1
4.125  1
4.15  1
4.175  1
4.2  1
4.225  1
4.25  1
4.275  1
4.3  1
4.325  1
4.35  1
4.375  1
4.4  1
4.425  1
4.45  1
4.475  1
4.5  1
4.525  1
4.55  1
4.575  1
4.6  1
4.625  1
4.65  1
4.675  1
4.7  1
4.725  1
4.75  1
4.775  1
4.8  1
4.825  1
4.85  1
4.875  1
4.9  1
4.925  1
4.95  1
4.975  1
5  1


==> obstacle_WMC_p1.0E+03_dt1.0E-04_MC_1.0E+03_data.txt <==
0  0
0.025  0
0.05  0.001
0.075  0.009
0.1  0.031
0.125  0.054
0.15  0.093
0.175  0.133
0.2  0.182
0.225  0.224
0.25  0.259
0.275  0.302
0.3  0.338
0.325  0.376
0.35  0.409
0.375  0.442
0.4  0.472
0.425  0.497
0.45  0.535
0.475  0.555
0.5  0.577
0.525  0.599
0.55  0.621
0.575  0.639
0.6  0.651
0.625  0.668
0.65  0.677
0.675  0.687
0.7  0.704
0.725  0.72
0.75  0.738
0.775  0.755
0.8  0.769
0.825  0.781
0.85  0.787
0.875  0.798
0.9  0.813
0.925  0.822
0.95  0.831
0.975  0.843
1  0.855
1.025  0.86
1.05  0.87
1.075  0.875
1.1  0.881
1.125  0.888
1.15  0.891
1.175  0.898
1.2  0.903
1.225  0.906
1.25  0.909
1.275  0.913
1.3  0.919
1.325  0.922
1.35  0.928
1.375  0.931
1.4  0.935
1.425  0.937
1.45  0.939
1.475  0.943
1.5  0.944
1.525  0.946
1.55  0.949
1.575  0.949
1.6  0.953
1.625  0.955
1.65  0.956
1.675  0.957
1.7  0.959
1.725  0.962
1.75  0.963
1.775  0.964
1.8  0.967
1.825  0.969
1.85  0.972
1.875  0.974
1.9  0.976
1.925  0.976
1.95  0.978
1.975  0.978
2  0.98
2.025  0.983
2.05  0.984
2.075  0.985
2.1  0.986
2.125  0.987
2.15  0.988
2.175  0.988
2.2  0.989
2.225  0.99
2.25  0.99
2.275  0.991
2.3  0.991
2.325  0.991
2.35  0.991
2.375  0.992
2.4  0.994
2.425  0.994
2.45  0.994
2.475  0.994
2.5  0.994
2.525  0.994
2.55  0.996
2.575  0.996
2.6  0.996
2.625  0.996
2.65  0.997
2.675  0.998
2.7  0.998
2.725  0.998
2.75  0.998
2.775  0.998
2.8  0.998
2.825  0.998
2.85  0.998
2.875  0.998
2.9  0.998
2.925  0.998
2.95  0.998
2.975  0.998
3  0.998
3.025  0.998
3.05  0.998
3.075  0.998
3.1  0.998
3.125  0.998
3.15  0.998
3.175  0.998
3.2  0.998
3.225  0.998
3.25  0.998
3.275  0.998
3.3  0.998
3.325  0.998
3.35  0.999
3.375  0.999
3.4  0.999
3.425  0.999
3.45  0.999
3.475  0.999
3.5  0.999
3.525  0.999
3.55  0.999
3.575  0.999
3.6  0.999
3.625  0.999
3.65  0.999
3.675  0.999
3.7  0.999
3.725  0.999
3.75  1
3.775  1
3.8  1
3.825  1
3.85  1
3.875  1
3.9  1
3.925  1
3.95  1
3.975  1
4  1
4.025  1
4.05  1
4.075  1
4.1  1
4.125  1
4.15  1
4.175  1
4.2  1
4.225  1
4.25  1
4.275  1
4.3  1
4.325  1
4.35  1
4.375  1
4.4  1
4.425  1
4.45  1
4.475  1
4.5  1
4.525  1
4.55  1
4.575  1
4.6  1
4.625  1
4.65  1
4.675  1
4.7  1
4.725  1
4.75  1
4.775  1
4.8  1
4.825  1
4.85  1
4.875  1
4.9  1
4.925  1
4.95  1
4.975  1
5  1


==> obstacle_explicit_tmax5_data.txt <==
  0.01   0.00000000
  0.02   0.00000025
  0.03   0.00003176
  0.04   0.00037121
  0.05   0.00165618
  0.06   0.00454737
  0.07   0.00944001
  0.08   0.01643226
  0.09   0.02541252
  0.10   0.03615550
  0.11   0.04839154
  0.12   0.06184840
  0.13   0.07627307
  0.14   0.09144133
  0.15   0.10716023
  0.16   0.12326693
  0.17   0.13962593
  0.18   0.15612558
  0.19   0.17267465
  0.20   0.18919915
  0.21   0.20563944
  0.22   0.22194783
  0.23   0.23808645
  0.24   0.25402554
  0.25   0.26974198
  0.26   0.28521807
  0.27   0.30044055
  0.28   0.31539979
  0.29   0.33008909
  0.30   0.34450413
  0.31   0.35864254
  0.32   0.37250348
  0.33   0.38608739
  0.34   0.39939571
  0.35   0.41243067
  0.36   0.42519514
  0.37   0.43769248
  0.38   0.44992644
  0.39   0.46190107
  0.40   0.47362062
  0.41   0.48508952
  0.42   0.49631230
  0.43   0.50729356
  0.44   0.51803793
  0.45   0.52855008
  0.46   0.53883465
  0.47   0.54889626
  0.48   0.55873949
  0.49   0.56836887
  0.50   0.57778888
  0.51   0.58700394
  0.52   0.59601839
  0.53   0.60483651
  0.54   0.61346249
  0.55   0.62190045
  0.56   0.63015446
  0.57   0.63822847
  0.58   0.64612637
  0.59   0.65385198
  0.60   0.66140904
  0.61   0.66880119
  0.62   0.67603203
  0.63   0.68310507
  0.64   0.69002373
  0.65   0.69679137
  0.66   0.70341129
  0.67   0.70988670
  0.68   0.71622076
  0.69   0.72241655
  0.70   0.72847707
  0.71   0.73440529
  0.72   0.74020408
  0.73   0.74587628
  0.74   0.75142464
  0.75   0.75685186
  0.76   0.76216060
  0.77   0.76735343
  0.78   0.77243289
  0.79   0.77740145
  0.80   0.78226153
  0.81   0.78701550
  0.82   0.79166568
  0.83   0.79621432
  0.84   0.80066366
  0.85   0.80501585
  0.86   0.80927302
  0.87   0.81343725
  0.88   0.81751055
  0.89   0.82149492
  0.90   0.82539230
  0.91   0.82920458
  0.92   0.83293363
  0.93   0.83658126
  0.94   0.84014925
  0.95   0.84363935
  0.96   0.84705323
  0.97   0.85039259
  0.98   0.85365903
  0.99   0.85685416
  1.00   0.85997952
  1.01   0.86303665
  1.02   0.86602703
  1.03   0.86895212
  1.04   0.87181334
  1.05   0.87461210
  1.06   0.87734975
  1.07   0.88002762
  1.08   0.88264703
  1.09   0.88520925
  1.10   0.88771553
  1.11   0.89016708
  1.12   0.89256511
  1.13   0.89491079
  1.14   0.89720524
  1.15   0.89944961
  1.16   0.90164497
  1.17   0.90379239
  1.18   0.90589294
  1.19   0.90794762
  1.20   0.90995744
  1.21   0.91192338
  1.22   0.91384639
  1.23   0.91572742
  1.24   0.91756738
  1.25   0.91936717
  1.26   0.92112766
  1.27   0.92284971
  1.28   0.92453417
  1.29   0.92618185
  1.30   0.92779355
  1.31   0.92937006
  1.32   0.93091216
  1.33   0.93242058
  1.34   0.93389607
  1.35   0.93533935
  1.36   0.93675111
  1.37   0.93813205
  1.38   0.93948284
  1.39   0.94080414
  1.40   0.94209659
  1.41   0.94336082
  1.42   0.94459745
  1.43   0.94580708
  1.44   0.94699029
  1.45   0.94814768
  1.46   0.94927979
  1.47   0.95038719
  1.48   0.95147041
  1.49   0.95252997
  1.50   0.95356641
  1.51   0.95458021
  1.52   0.95557188
  1.53   0.95654190
  1.54   0.95749074
  1.55   0.95841886
  1.56   0.95932672
  1.57   0.96021476
  1.58   0.96108341
  1.59   0.96193309
  1.60   0.96276422
  1.61   0.96357721
  1.62   0.96437244
  1.63   0.96515031
  1.64   0.96591120
  1.65   0.96665548
  1.66   0.96738350
  1.67   0.96809563
  1.68   0.96879222
  1.69   0.96947359
  1.70   0.97014008
  1.71   0.97079203
  1.72   0.97142974
  1.73   0.97205353
  1.74   0.97266369
  1.75   0.97326054
  1.76   0.97384435
  1.77   0.97441542
  1.78   0.97497402
  1.79   0.97552042
  1.80   0.97605490
  1.81   0.97657770
  1.82   0.97708909
  1.83   0.97758931
  1.84   0.97807862
  1.85   0.97855724
  1.86   0.97902540
  1.87   0.97948335
  1.88   0.97993130
  1.89   0.98036947
  1.90   0.98079807
  1.91   0.98121732
  1.92   0.98162741
  1.93   0.98202854
  1.94   0.98242092
  1.95   0.98280473
  1.96   0.98318016
  1.97   0.98354740
  1.98   0.98390662
  1.99   0.98425799
  2.00   0.98460169
  2.01   0.98493789
  2.02   0.98526675
  2.03   0.98558843
  2.04   0.98590308
  2.05   0.98621086
  2.06   0.98651193
  2.07   0.98680642
  2.08   0.98709448
  2.09   0.98737625
  2.10   0.98765187
  2.11   0.98792147
  2.12   0.98818519
  2.13   0.98844315
  2.14   0.98869547
  2.15   0.98894229
  2.16   0.98918372
  2.17   0.98941987
  2.18   0.98965087
  2.19   0.98987683
  2.20   0.99009785
  2.21   0.99031405
  2.22   0.99052553
  2.23   0.99073239
  2.24   0.99093473
  2.25   0.99113266
  2.26   0.99132626
  2.27   0.99151564
  2.28   0.99170088
  2.29   0.99188208
  2.30   0.99205932
  2.31   0.99223270
  2.32   0.99240228
  2.33   0.99256817
  2.34   0.99273043
  2.35   0.99288915
  2.36   0.99304440
  2.37   0.99319627
  2.38   0.99334482
  2.39   0.99349012
  2.40   0.99363226
  2.41   0.99377129
  2.42   0.99390728
  2.43   0.99404031
  2.44   0.99417043
  2.45   0.99429771
  2.46   0.99442221
  2.47   0.99454399
  2.48   0.99466311
  2.49   0.99477963
  2.50   0.99489361
  2.51   0.99500510
  2.52   0.99511416
  2.53   0.99522083
  2.54   0.99532518
  2.55   0.99542725
  2.56   0.99552709
  2.57   0.99562474
  2.58   0.99572027
  2.59   0.99581371
  2.60   0.99590511
  2.61   0.99599452
  2.62   0.99608197
  2.63   0.99616752
  2.64   0.99625119
  2.65   0.99633304
  2.66   0.99641310
  2.67   0.99649142
  2.68   0.99656802
  2.69   0.99664295
  2.70   0.99671625
  2.71   0.99678795
  2.72   0.99685808
  2.73   0.99692668
  2.74   0.99699378
  2.75   0.99705941
  2.76   0.99712362
  2.77   0.99718642
  2.78   0.99724785
  2.79   0.99730794
  2.80   0.99736671
  2.81   0.99742421
  2.82   0.99748045
  2.83   0.99753546
  2.84   0.99758927
  2.85   0.99764190
  2.86   0.99769339
  2.87   0.99774375
  2.88   0.99779301
  2.89   0.99784119
  2.90   0.99788833
  2.91   0.99793443
  2.92   0.99797953
  2.93   0.99802365
  2.94   0.99806680
  2.95   0.99810901
  2.96   0.99815029
  2.97   0.99819068
  2.98   0.99823018
  2.99   0.99826882
  3.00   0.99830662
  3.01   0.99834359
  3.02   0.99837976
  3.03   0.99841513
  3.04   0.99844974
  3.05   0.99848358
  3.06   0.99851669
  3.07   0.99854908
  3.08   0.99858076
  3.09   0.99861174
  3.10   0.99864205
  3.11   0.99867170
  3.12   0.99870070
  3.13   0.99872907
  3.14   0.99875682
  3.15   0.99878396
  3.16   0.99881051
  3.17   0.99883648
  3.18   0.99886189
  3.19   0.99888674
  3.20   0.99891104
  3.21   0.99893482
  3.22   0.99895808
  3.23   0.99898082
  3.24   0.99900308
  3.25   0.99902484
  3.26   0.99904613
  3.27   0.99906696
  3.28   0.99908733
  3.29   0.99910726
  3.30   0.99912675
  3.31   0.99914582
  3.32   0.99916447
  3.33   0.99918271
  3.34   0.99920055
  3.35   0.99921801
  3.36   0.99923508
  3.37   0.99925178
  3.38   0.99926812
  3.39   0.99928410
  3.40   0.99929973
  3.41   0.99931502
  3.42   0.99932997
  3.43   0.99934460
  3.44   0.99935891
  3.45   0.99937291
  3.46   0.99938660
  3.47   0.99939999
  3.48   0.99941309
  3.49   0.99942591
  3.50   0.99943844
  3.51   0.99945070
  3.52   0.99946270
  3.53   0.99947443
  3.54   0.99948590
  3.55   0.99949713
  3.56   0.99950811
  3.57   0.99951885
  3.58   0.99952935
  3.59   0.99953963
  3.60   0.99954968
  3.61   0.99955951
  3.62   0.99956913
  3.63   0.99957853
  3.64   0.99958774
  3.65   0.99959674
  3.66   0.99960554
  3.67   0.99961415
  3.68   0.99962258
  3.69   0.99963082
  3.70   0.99963888
  3.71   0.99964676
  3.72   0.99965448
  3.73   0.99966202
  3.74   0.99966940
  3.75   0.99967662
  3.76   0.99968368
  3.77   0.99969059
  3.78   0.99969734
  3.79   0.99970395
  3.80   0.99971041
  3.81   0.99971674
  3.82   0.99972292
  3.83   0.99972897
  3.84   0.99973489
  3.85   0.99974068
  3.86   0.99974634
  3.87   0.99975188
  3.88   0.99975729
  3.89   0.99976259
  3.90   0.99976778
  3.91   0.99977285
  3.92   0.99977781
  3.93   0.99978266
  3.94   0.99978740
  3.95   0.99979204
  3.96   0.99979658
  3.97   0.99980103
  3.98   0.99980537
  3.99   0.99980962
  4.00   0.99981378
  4.01   0.99981784
  4.02   0.99982182
  4.03   0.99982571
  4.04   0.99982951
  4.05   0.99983324
  4.06   0.99983688
  4.07   0.99984044
  4.08   0.99984392
  4.09   0.99984733
  4.10   0.99985066
  4.11   0.99985392
  4.12   0.99985711
  4.13   0.99986023
  4.14   0.99986329
  4.15   0.99986627
  4.16   0.99986919
  4.17   0.99987205
  4.18   0.99987484
  4.19   0.99987757
  4.20   0.99988025
  4.21   0.99988286
  4.22   0.99988542
  4.23   0.99988792
  4.24   0.99989037
  4.25   0.99989276
  4.26   0.99989510
  4.27   0.99989739
  4.28   0.99989963
  4.29   0.99990182
  4.30   0.99990397
  4.31   0.99990606
  4.32   0.99990811
  4.33   0.99991012
  4.34   0.99991208
  4.35   0.99991400
  4.36   0.99991588
  4.37   0.99991772
  4.38   0.99991951
  4.39   0.99992127
  4.40   0.99992299
  4.41   0.99992467
  4.42   0.99992632
  4.43   0.99992792
  4.44   0.99992950
  4.45   0.99993104
  4.46   0.99993254
  4.47   0.99993402
  4.48   0.99993546
  4.49   0.99993687
  4.50   0.99993824
  4.51   0.99993959
  4.52   0.99994091
  4.53   0.99994220
  4.54   0.99994346
  4.55   0.99994470
  4.56   0.99994591
  4.57   0.99994709
  4.58   0.99994824
  4.59   0.99994937
  4.60   0.99995048
  4.61   0.99995156
  4.62   0.99995262
  4.63   0.99995365
  4.64   0.99995466
  4.65   0.99995565
  4.66   0.99995662
  4.67   0.99995757
  4.68   0.99995849
  4.69   0.99995940
  4.70   0.99996029
  4.71   0.99996115
  4.72   0.99996200
  4.73   0.99996283
  4.74   0.99996364
  4.75   0.99996444
  4.76   0.99996521
  4.77   0.99996597
  4.78   0.99996672
  4.79   0.99996744
  4.80   0.99996815
  4.81   0.99996885
  4.82   0.99996953
  4.83   0.99997019
  4.84   0.99997085
  4.85   0.99997148
  4.86   0.99997210
  4.87   0.99997271
  4.88   0.99997331
  4.89   0.99997389
  4.90   0.99997446
  4.91   0.99997502
  4.92   0.99997556
  4.93   0.99997610
  4.94   0.99997662
  4.95   0.99997713
  4.96   0.99997763
  4.97   0.99997812
  4.98   0.99997860
  4.99   0.99997906
  5.00   0.99997952


==> obstaclemkenergy_dt1.0E-04_MC_1.0E+06_data.txt <==
0.05  0.0475247
0.1  0.0903476
0.15  0.128596
0.2  0.162819
0.25  0.192724
0.3  0.215611
0.35  0.227237
0.4  0.228624
0.45  0.225242
0.5  0.221838
0.55  0.220988
0.6  0.222267
0.65  0.225665
0.7  0.231035
0.75  0.236863
0.8  0.243212
0.85  0.249297
0.9  0.254693
0.95  0.25945
1  0.263082
1.05  0.265856
1.1  0.26817
1.15  0.270252
1.2  0.271266
1.25  0.272211
1.3  0.273038
1.35  0.273672
1.4  0.274242
1.45  0.274407
1.5  0.274446
1.55  0.274657
1.6  0.274501
1.65  0.274625
1.7  0.275099
1.75  0.275311
1.8  0.275625
1.85  0.275353
1.9  0.275227
1.95  0.275135
2  0.275199
2.05  0.275549
2.1  0.275375
2.15  0.27514
2.2  0.275319
2.25  0.27546
2.3  0.275325
2.35  0.275443
2.4  0.275235
2.45  0.275229
2.5  0.275535
2.55  0.275063
2.6  0.27537
2.65  0.27525
2.7  0.275472
2.75  0.275507
2.8  0.275071
2.85  0.275387
2.9  0.275414
2.95  0.27529
3  0.275004
3.05  0.275035
3.1  0.275197
3.15  0.274791
3.2  0.275273
3.25  0.275238
3.3  0.274954
3.35  0.274833
3.4  0.274988
3.45  0.275542
3.5  0.27534
3.55  0.275469
3.6  0.275457
3.65  0.275713
3.7  0.275432
3.75  0.275272
3.8  0.274956
3.85  0.275223
3.9  0.274927
3.95  0.274777
4  0.274686
4.05  0.274389
4.1  0.274029
4.15  0.274048
4.2  0.274522
4.25  0.275112
4.3  0.275177
4.35  0.275289
4.4  0.275542
4.45  0.275839
4.5  0.276036
4.55  0.276071
4.6  0.275905
4.65  0.275734
4.7  0.275765
4.75  0.275163
4.8  0.275105
4.85  0.275059
4.9  0.274827
4.95  0.275082
5  0.275415


==> plasticstate_mc6dt5_data.txt <==
0.05  0
0.1  0
0.15  0
0.2  0
0.25  0.000118
0.3  0.002999
0.35  0.016186
0.4  0.044661
0.45  0.085122
0.5  0.13164
0.55  0.179248
0.6  0.223774
0.65  0.263985
0.7  0.299032
0.75  0.328885
0.8  0.353966
0.85  0.375091
0.9  0.391963
0.95  0.406288
1  0.417913
1.05  0.427533
1.1  0.435451
1.15  0.441786
1.2  0.446802
1.25  0.451505
1.3  0.454633
1.35  0.457524
1.4  0.45977
1.45  0.461379
1.5  0.462462
1.55  0.463764
1.6  0.464888
1.65  0.465792
1.7  0.466111
1.75  0.466073
1.8  0.466595
1.85  0.46707
1.9  0.467835
1.95  0.468302
2  0.46873
2.05  0.469242
2.1  0.469486
2.15  0.469798
2.2  0.46982
2.25  0.469955
2.3  0.470395
2.35  0.470428
2.4  0.471004
2.45  0.471409
2.5  0.471161
2.55  0.471206
2.6  0.471185
2.65  0.471253
2.7  0.471168
2.75  0.471022
2.8  0.470973
2.85  0.470811
2.9  0.471405
2.95  0.471226
3  0.471553
3.05  0.471883
3.1  0.472158
3.15  0.472776
3.2  0.472889
3.25  0.473001
3.3  0.472948
3.35  0.472937
3.4  0.472814
3.45  0.472929
3.5  0.472938
3.55  0.472775
3.6  0.472902
3.65  0.47278
3.7  0.472843
3.75  0.472722
3.8  0.472505
3.85  0.47268
3.9  0.472567
3.95  0.472611
4  0.472155
4.05  0.472351
4.1  0.47223
4.15  0.472048
4.2  0.472031
4.25  0.47231
4.3  0.472174
4.35  0.471834
4.4  0.471754
4.45  0.47133
4.5  0.471644
4.55  0.472111
4.6  0.47198
4.65  0.471645
4.7  0.471771
4.75  0.471978
4.8  0.472074
4.85  0.471642
4.9  0.472099
4.95  0.47169
5  0.471931


==> plasticstate_pde100_dt1.0e-04_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000000
  0.11   0.00000000
  0.12   0.00000000
  0.13   0.00000000
  0.14   0.00000000
  0.15   0.00000000
  0.16   0.00000001
  0.17   0.00000004
  0.18   0.00000027
  0.19   0.00000126
  0.20   0.00000477
  0.21   0.00001519
  0.22   0.00004175
  0.23   0.00010115
  0.24   0.00022007
  0.25   0.00043672
  0.26   0.00080083
  0.27   0.00137193
  0.28   0.00221607
  0.29   0.00340169
  0.30   0.00499510
  0.31   0.00705639
  0.32   0.00963615
  0.33   0.01277320
  0.34   0.01649338
  0.35   0.02080938
  0.36   0.02572127
  0.37   0.03121770
  0.38   0.03727737
  0.39   0.04387074
  0.40   0.05096175
  0.41   0.05850944
  0.42   0.06646953
  0.43   0.07479569
  0.44   0.08344076
  0.45   0.09235767
  0.46   0.10150026
  0.47   0.11082387
  0.48   0.12028583
  0.49   0.12984584
  0.50   0.13946618
  0.51   0.14911184
  0.52   0.15875069
  0.53   0.16835338
  0.54   0.17789339
  0.55   0.18734695
  0.56   0.19669289
  0.57   0.20591258
  0.58   0.21498976
  0.59   0.22391038
  0.60   0.23266248
  0.61   0.24123602
  0.62   0.24962271
  0.63   0.25781588
  0.64   0.26581032
  0.65   0.27360215
  0.66   0.28118866
  0.67   0.28856823
  0.68   0.29574018
  0.69   0.30270465
  0.70   0.30946253
  0.71   0.31601535
  0.72   0.32236520
  0.73   0.32851463
  0.74   0.33446664
  0.75   0.34022453
  0.76   0.34579191
  0.77   0.35117263
  0.78   0.35637073
  0.79   0.36139039
  0.80   0.36623590
  0.81   0.37091166
  0.82   0.37542209
  0.83   0.37977167
  0.84   0.38396486
  0.85   0.38800612
  0.86   0.39189990
  0.87   0.39565058
  0.88   0.39926251
  0.89   0.40273998
  0.90   0.40608719
  0.91   0.40930829
  0.92   0.41240734
  0.93   0.41538829
  0.94   0.41825505
  0.95   0.42101139
  0.96   0.42366103
  0.97   0.42620757
  0.98   0.42865452
  0.99   0.43100531
  1.00   0.43326326
  1.01   0.43543161
  1.02   0.43751351
  1.03   0.43951202
  1.04   0.44143009
  1.05   0.44327061
  1.06   0.44503639
  1.07   0.44673013
  1.08   0.44835446
  1.09   0.44991195
  1.10   0.45140507
  1.11   0.45283621
  1.12   0.45420771
  1.13   0.45552182
  1.14   0.45678072
  1.15   0.45798654
  1.16   0.45914133
  1.17   0.46024706
  1.18   0.46130567
  1.19   0.46231901
  1.20   0.46328889
  1.21   0.46421705
  1.22   0.46510517
  1.23   0.46595488
  1.24   0.46676776
  1.25   0.46754534
  1.26   0.46828907
  1.27   0.46900039
  1.28   0.46968066
  1.29   0.47033121
  1.30   0.47095332
  1.31   0.47154821
  1.32   0.47211709
  1.33   0.47266108
  1.34   0.47318130
  1.35   0.47367880
  1.36   0.47415461
  1.37   0.47460972
  1.38   0.47504506
  1.39   0.47546155
  1.40   0.47586007
  1.41   0.47624144
  1.42   0.47660649
  1.43   0.47695597
  1.44   0.47729065
  1.45   0.47761121
  1.46   0.47791836
  1.47   0.47821273
  1.48   0.47849496
  1.49   0.47876565
  1.50   0.47902536
  1.51   0.47927465
  1.52   0.47951403
  1.53   0.47974401
  1.54   0.47996507
  1.55   0.48017765
  1.56   0.48038220
  1.57   0.48057912
  1.58   0.48076881
  1.59   0.48095165
  1.60   0.48112798
  1.61   0.48129816
  1.62   0.48146251
  1.63   0.48162132
  1.64   0.48177490
  1.65   0.48192351
  1.66   0.48206743
  1.67   0.48220689
  1.68   0.48234214
  1.69   0.48247340
  1.70   0.48260088
  1.71   0.48272477
  1.72   0.48284527
  1.73   0.48296256
  1.74   0.48307680
  1.75   0.48318816
  1.76   0.48329678
  1.77   0.48340280
  1.78   0.48350635
  1.79   0.48360757
  1.80   0.48370657
  1.81   0.48380345
  1.82   0.48389833
  1.83   0.48399130
  1.84   0.48408246
  1.85   0.48417187
  1.86   0.48425964
  1.87   0.48434583
  1.88   0.48443051
  1.89   0.48451375
  1.90   0.48459560
  1.91   0.48467613
  1.92   0.48475540
  1.93   0.48483343
  1.94   0.48491030
  1.95   0.48498602
  1.96   0.48506066
  1.97   0.48513423
  1.98   0.48520679
  1.99   0.48527835
  2.00   0.48534894
  2.01   0.48541860
  2.02   0.48548735
  2.03   0.48555521
  2.04   0.48562221
  2.05   0.48568835
  2.06   0.48575367
  2.07   0.48581817
  2.08   0.48588187
  2.09   0.48594479
  2.10   0.48600693
  2.11   0.48606831
  2.12   0.48612894
  2.13   0.48618884
  2.14   0.48624800
  2.15   0.48630643
  2.16   0.48636415
  2.17   0.48642116
  2.18   0.48647747
  2.19   0.48653308
  2.20   0.48658799
  2.21   0.48664222
  2.22   0.48669577
  2.23   0.48674864
  2.24   0.48680083
  2.25   0.48685236
  2.26   0.48690321
  2.27   0.48695341
  2.28   0.48700294
  2.29   0.48705182
  2.30   0.48710004
  2.31   0.48714761
  2.32   0.48719454
  2.33   0.48724081
  2.34   0.48728645
  2.35   0.48733145
  2.36   0.48737581
  2.37   0.48741953
  2.38   0.48746263
  2.39   0.48750510
  2.40   0.48754694
  2.41   0.48758817
  2.42   0.48762877
  2.43   0.48766876
  2.44   0.48770815
  2.45   0.48774692
  2.46   0.48778509
  2.47   0.48782266
  2.48   0.48785964
  2.49   0.48789603
  2.50   0.48793182
  2.51   0.48796704
  2.52   0.48800167
  2.53   0.48803573
  2.54   0.48806922
  2.55   0.48810215
  2.56   0.48813452
  2.57   0.48816633
  2.58   0.48819759
  2.59   0.48822830
  2.60   0.48825847
  2.61   0.48828811
  2.62   0.48831722
  2.63   0.48834581
  2.64   0.48837387
  2.65   0.48840142
  2.66   0.48842847
  2.67   0.48845501
  2.68   0.48848106
  2.69   0.48850661
  2.70   0.48853168
  2.71   0.48855628
  2.72   0.48858040
  2.73   0.48860405
  2.74   0.48862724
  2.75   0.48864998
  2.76   0.48867227
  2.77   0.48869412
  2.78   0.48871553
  2.79   0.48873651
  2.80   0.48875706
  2.81   0.48877720
  2.82   0.48879693
  2.83   0.48881625
  2.84   0.48883517
  2.85   0.48885370
  2.86   0.48887184
  2.87   0.48888960
  2.88   0.48890698
  2.89   0.48892400
  2.90   0.48894065
  2.91   0.48895695
  2.92   0.48897289
  2.93   0.48898849
  2.94   0.48900375
  2.95   0.48901868
  2.96   0.48903328
  2.97   0.48904756
  2.98   0.48906152
  2.99   0.48907517
  3.00   0.48908852
  3.01   0.48910157
  3.02   0.48911433
  3.03   0.48912680
  3.04   0.48913898
  3.05   0.48915089
  3.06   0.48916253
  3.07   0.48917391
  3.08   0.48918502
  3.09   0.48919587
  3.10   0.48920648
  3.11   0.48921683
  3.12   0.48922695
  3.13   0.48923683
  3.14   0.48924649
  3.15   0.48925591
  3.16   0.48926511
  3.17   0.48927410
  3.18   0.48928287
  3.19   0.48929144
  3.20   0.48929980
  3.21   0.48930796
  3.22   0.48931593
  3.23   0.48932371
  3.24   0.48933130
  3.25   0.48933871
  3.26   0.48934594
  3.27   0.48935300
  3.28   0.48935988
  3.29   0.48936660
  3.30   0.48937316
  3.31   0.48937956
  3.32   0.48938580
  3.33   0.48939189
  3.34   0.48939783
  3.35   0.48940362
  3.36   0.48940928
  3.37   0.48941479
  3.38   0.48942017
  3.39   0.48942542
  3.40   0.48943054
  3.41   0.48943553
  3.42   0.48944040
  3.43   0.48944515
  3.44   0.48944978
  3.45   0.48945430
  3.46   0.48945871
  3.47   0.48946300
  3.48   0.48946719
  3.49   0.48947128
  3.50   0.48947527
  3.51   0.48947915
  3.52   0.48948295
  3.53   0.48948664
  3.54   0.48949025
  3.55   0.48949376
  3.56   0.48949719
  3.57   0.48950053
  3.58   0.48950379
  3.59   0.48950697
  3.60   0.48951007
  3.61   0.48951309
  3.62   0.48951604
  3.63   0.48951892
  3.64   0.48952172
  3.65   0.48952445
  3.66   0.48952712
  3.67   0.48952972
  3.68   0.48953226
  3.69   0.48953473
  3.70   0.48953714
  3.71   0.48953949
  3.72   0.48954178
  3.73   0.48954402
  3.74   0.48954620
  3.75   0.48954833
  3.76   0.48955040
  3.77   0.48955243
  3.78   0.48955440
  3.79   0.48955633
  3.80   0.48955821
  3.81   0.48956004
  3.82   0.48956182
  3.83   0.48956357
  3.84   0.48956527
  3.85   0.48956692
  3.86   0.48956854
  3.87   0.48957012
  3.88   0.48957166
  3.89   0.48957316
  3.90   0.48957463
  3.91   0.48957606
  3.92   0.48957745
  3.93   0.48957881
  3.94   0.48958014
  3.95   0.48958144
  3.96   0.48958270
  3.97   0.48958394
  3.98   0.48958514
  3.99   0.48958632
  4.00   0.48958746
  4.01   0.48958858
  4.02   0.48958968
  4.03   0.48959074
  4.04   0.48959178
  4.05   0.48959280
  4.06   0.48959379
  4.07   0.48959476
  4.08   0.48959570
  4.09   0.48959662
  4.10   0.48959753
  4.11   0.48959840
  4.12   0.48959926
  4.13   0.48960010
  4.14   0.48960092
  4.15   0.48960172
  4.16   0.48960250
  4.17   0.48960326
  4.18   0.48960400
  4.19   0.48960473
  4.20   0.48960544
  4.21   0.48960613
  4.22   0.48960681
  4.23   0.48960747
  4.24   0.48960811
  4.25   0.48960874
  4.26   0.48960936
  4.27   0.48960996
  4.28   0.48961054
  4.29   0.48961112
  4.30   0.48961168
  4.31   0.48961222
  4.32   0.48961276
  4.33   0.48961328
  4.34   0.48961379
  4.35   0.48961429
  4.36   0.48961478
  4.37   0.48961525
  4.38   0.48961572
  4.39   0.48961617
  4.40   0.48961661
  4.41   0.48961705
  4.42   0.48961747
  4.43   0.48961788
  4.44   0.48961829
  4.45   0.48961868
  4.46   0.48961907
  4.47   0.48961945
  4.48   0.48961982
  4.49   0.48962018
  4.50   0.48962053
  4.51   0.48962087
  4.52   0.48962121
  4.53   0.48962154
  4.54   0.48962186
  4.55   0.48962217
  4.56   0.48962248
  4.57   0.48962278
  4.58   0.48962307
  4.59   0.48962336
  4.60   0.48962364
  4.61   0.48962391
  4.62   0.48962418
  4.63   0.48962444
  4.64   0.48962470
  4.65   0.48962495
  4.66   0.48962519
  4.67   0.48962543
  4.68   0.48962566
  4.69   0.48962589
  4.70   0.48962611
  4.71   0.48962633
  4.72   0.48962655
  4.73   0.48962675
  4.74   0.48962696
  4.75   0.48962716
  4.76   0.48962735
  4.77   0.48962754
  4.78   0.48962773
  4.79   0.48962791
  4.80   0.48962809
  4.81   0.48962826
  4.82   0.48962843
  4.83   0.48962860
  4.84   0.48962876
  4.85   0.48962892
  4.86   0.48962907
  4.87   0.48962922
  4.88   0.48962937
  4.89   0.48962952
  4.90   0.48962966
  4.91   0.48962980
  4.92   0.48962993
  4.93   0.48963006
  4.94   0.48963019
  4.95   0.48963032
  4.96   0.48963044
  4.97   0.48963056
  4.98   0.48963068
  4.99   0.48963080
  5.00   0.48963091


==> plasticstate_pde200_dt1.0e-04_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000000
  0.11   0.00000000
  0.12   0.00000000
  0.13   0.00000000
  0.14   0.00000000
  0.15   0.00000000
  0.16   0.00000000
  0.17   0.00000000
  0.18   0.00000004
  0.19   0.00000025
  0.20   0.00000126
  0.21   0.00000509
  0.22   0.00001691
  0.23   0.00004770
  0.24   0.00011737
  0.25   0.00025741
  0.26   0.00051220
  0.27   0.00093832
  0.28   0.00160190
  0.29   0.00257439
  0.30   0.00392761
  0.31   0.00572893
  0.32   0.00803701
  0.33   0.01089887
  0.34   0.01434796
  0.35   0.01840358
  0.36   0.02307122
  0.37   0.02834357
  0.38   0.03420208
  0.39   0.04061876
  0.40   0.04755806
  0.41   0.05497865
  0.42   0.06283514
  0.43   0.07107960
  0.44   0.07966283
  0.45   0.08853551
  0.46   0.09764907
  0.47   0.10695639
  0.48   0.11641241
  0.49   0.12597453
  0.50   0.13560285
  0.51   0.14526044
  0.52   0.15491336
  0.53   0.16453075
  0.54   0.17408475
  0.55   0.18355046
  0.56   0.19290582
  0.57   0.20213147
  0.58   0.21121060
  0.59   0.22012878
  0.60   0.22887380
  0.61   0.23743548
  0.62   0.24580550
  0.63   0.25397726
  0.64   0.26194567
  0.65   0.26970704
  0.66   0.27725890
  0.67   0.28459987
  0.68   0.29172957
  0.69   0.29864844
  0.70   0.30535769
  0.71   0.31185915
  0.72   0.31815521
  0.73   0.32424875
  0.74   0.33014304
  0.75   0.33584167
  0.76   0.34134853
  0.77   0.34666771
  0.78   0.35180348
  0.79   0.35676026
  0.80   0.36154254
  0.81   0.36615490
  0.82   0.37060194
  0.83   0.37488829
  0.84   0.37901857
  0.85   0.38299735
  0.86   0.38682921
  0.87   0.39051862
  0.88   0.39407003
  0.89   0.39748779
  0.90   0.40077620
  0.91   0.40393944
  0.92   0.40698162
  0.93   0.40990675
  0.94   0.41271876
  0.95   0.41542145
  0.96   0.41801855
  0.97   0.42051369
  0.98   0.42291038
  0.99   0.42521205
  1.00   0.42742203
  1.01   0.42954355
  1.02   0.43157975
  1.03   0.43353368
  1.04   0.43540829
  1.05   0.43720645
  1.06   0.43893094
  1.07   0.44058446
  1.08   0.44216962
  1.09   0.44368897
  1.10   0.44514494
  1.11   0.44653993
  1.12   0.44787623
  1.13   0.44915610
  1.14   0.45038168
  1.15   0.45155507
  1.16   0.45267831
  1.17   0.45375335
  1.18   0.45478211
  1.19   0.45576641
  1.20   0.45670805
  1.21   0.45760874
  1.22   0.45847016
  1.23   0.45929391
  1.24   0.46008154
  1.25   0.46083457
  1.26   0.46155445
  1.27   0.46224258
  1.28   0.46290032
  1.29   0.46352897
  1.30   0.46412981
  1.31   0.46470403
  1.32   0.46525283
  1.33   0.46577732
  1.34   0.46627860
  1.35   0.46675772
  1.36   0.46721568
  1.37   0.46765346
  1.38   0.46807199
  1.39   0.46847217
  1.40   0.46885485
  1.41   0.46922088
  1.42   0.46957103
  1.43   0.46990609
  1.44   0.47022676
  1.45   0.47053376
  1.46   0.47082776
  1.47   0.47110941
  1.48   0.47137930
  1.49   0.47163804
  1.50   0.47188619
  1.51   0.47212428
  1.52   0.47235282
  1.53   0.47257232
  1.54   0.47278323
  1.55   0.47298599
  1.56   0.47318105
  1.57   0.47336879
  1.58   0.47354961
  1.59   0.47372387
  1.60   0.47389193
  1.61   0.47405410
  1.62   0.47421071
  1.63   0.47436205
  1.64   0.47450842
  1.65   0.47465007
  1.66   0.47478726
  1.67   0.47492024
  1.68   0.47504923
  1.69   0.47517445
  1.70   0.47529610
  1.71   0.47541437
  1.72   0.47552945
  1.73   0.47564152
  1.74   0.47575072
  1.75   0.47585721
  1.76   0.47596115
  1.77   0.47606265
  1.78   0.47616186
  1.79   0.47625889
  1.80   0.47635385
  1.81   0.47644684
  1.82   0.47653797
  1.83   0.47662733
  1.84   0.47671500
  1.85   0.47680107
  1.86   0.47688561
  1.87   0.47696869
  1.88   0.47705038
  1.89   0.47713073
  1.90   0.47720981
  1.91   0.47728767
  1.92   0.47736435
  1.93   0.47743991
  1.94   0.47751438
  1.95   0.47758781
  1.96   0.47766023
  1.97   0.47773167
  1.98   0.47780216
  1.99   0.47787174
  2.00   0.47794043
  2.01   0.47800825
  2.02   0.47807523
  2.03   0.47814138
  2.04   0.47820672
  2.05   0.47827128
  2.06   0.47833506
  2.07   0.47839808
  2.08   0.47846036
  2.09   0.47852190
  2.10   0.47858271
  2.11   0.47864281
  2.12   0.47870220
  2.13   0.47876090
  2.14   0.47881890
  2.15   0.47887622
  2.16   0.47893286
  2.17   0.47898882
  2.18   0.47904412
  2.19   0.47909875
  2.20   0.47915271
  2.21   0.47920603
  2.22   0.47925868
  2.23   0.47931069
  2.24   0.47936205
  2.25   0.47941276
  2.26   0.47946283
  2.27   0.47951226
  2.28   0.47956105
  2.29   0.47960920
  2.30   0.47965672
  2.31   0.47970360
  2.32   0.47974986
  2.33   0.47979549
  2.34   0.47984049
  2.35   0.47988487
  2.36   0.47992863
  2.37   0.47997177
  2.38   0.48001429
  2.39   0.48005620
  2.40   0.48009749
  2.41   0.48013818
  2.42   0.48017826
  2.43   0.48021774
  2.44   0.48025662
  2.45   0.48029490
  2.46   0.48033259
  2.47   0.48036969
  2.48   0.48040620
  2.49   0.48044213
  2.50   0.48047748
  2.51   0.48051225
  2.52   0.48054645
  2.53   0.48058009
  2.54   0.48061316
  2.55   0.48064567
  2.56   0.48067763
  2.57   0.48070904
  2.58   0.48073991
  2.59   0.48077023
  2.60   0.48080002
  2.61   0.48082928
  2.62   0.48085802
  2.63   0.48088624
  2.64   0.48091394
  2.65   0.48094113
  2.66   0.48096783
  2.67   0.48099402
  2.68   0.48101972
  2.69   0.48104494
  2.70   0.48106967
  2.71   0.48109393
  2.72   0.48111772
  2.73   0.48114105
  2.74   0.48116393
  2.75   0.48118635
  2.76   0.48120832
  2.77   0.48122986
  2.78   0.48125096
  2.79   0.48127164
  2.80   0.48129190
  2.81   0.48131174
  2.82   0.48133117
  2.83   0.48135020
  2.84   0.48136883
  2.85   0.48138708
  2.86   0.48140494
  2.87   0.48142242
  2.88   0.48143953
  2.89   0.48145627
  2.90   0.48147266
  2.91   0.48148869
  2.92   0.48150437
  2.93   0.48151971
  2.94   0.48153471
  2.95   0.48154939
  2.96   0.48156373
  2.97   0.48157776
  2.98   0.48159148
  2.99   0.48160489
  3.00   0.48161800
  3.01   0.48163081
  3.02   0.48164334
  3.03   0.48165557
  3.04   0.48166753
  3.05   0.48167922
  3.06   0.48169063
  3.07   0.48170178
  3.08   0.48171267
  3.09   0.48172331
  3.10   0.48173371
  3.11   0.48174385
  3.12   0.48175377
  3.13   0.48176344
  3.14   0.48177289
  3.15   0.48178212
  3.16   0.48179112
  3.17   0.48179991
  3.18   0.48180850
  3.19   0.48181687
  3.20   0.48182505
  3.21   0.48183303
  3.22   0.48184081
  3.23   0.48184841
  3.24   0.48185583
  3.25   0.48186306
  3.26   0.48187012
  3.27   0.48187701
  3.28   0.48188373
  3.29   0.48189028
  3.30   0.48189668
  3.31   0.48190291
  3.32   0.48190900
  3.33   0.48191493
  3.34   0.48192072
  3.35   0.48192637
  3.36   0.48193187
  3.37   0.48193724
  3.38   0.48194248
  3.39   0.48194758
  3.40   0.48195256
  3.41   0.48195742
  3.42   0.48196216
  3.43   0.48196677
  3.44   0.48197127
  3.45   0.48197566
  3.46   0.48197994
  3.47   0.48198412
  3.48   0.48198819
  3.49   0.48199215
  3.50   0.48199602
  3.51   0.48199979
  3.52   0.48200347
  3.53   0.48200705
  3.54   0.48201055
  3.55   0.48201396
  3.56   0.48201728
  3.57   0.48202052
  3.58   0.48202367
  3.59   0.48202675
  3.60   0.48202975
  3.61   0.48203268
  3.62   0.48203553
  3.63   0.48203831
  3.64   0.48204102
  3.65   0.48204366
  3.66   0.48204624
  3.67   0.48204875
  3.68   0.48205120
  3.69   0.48205359
  3.70   0.48205592
  3.71   0.48205819
  3.72   0.48206040
  3.73   0.48206256
  3.74   0.48206467
  3.75   0.48206672
  3.76   0.48206872
  3.77   0.48207067
  3.78   0.48207258
  3.79   0.48207443
  3.80   0.48207624
  3.81   0.48207801
  3.82   0.48207973
  3.83   0.48208141
  3.84   0.48208304
  3.85   0.48208464
  3.86   0.48208620
  3.87   0.48208771
  3.88   0.48208920
  3.89   0.48209064
  3.90   0.48209205
  3.91   0.48209343
  3.92   0.48209477
  3.93   0.48209608
  3.94   0.48209735
  3.95   0.48209860
  3.96   0.48209981
  3.97   0.48210100
  3.98   0.48210216
  3.99   0.48210328
  4.00   0.48210439
  4.01   0.48210546
  4.02   0.48210651
  4.03   0.48210753
  4.04   0.48210853
  4.05   0.48210951
  4.06   0.48211046
  4.07   0.48211138
  4.08   0.48211229
  4.09   0.48211318
  4.10   0.48211404
  4.11   0.48211488
  4.12   0.48211570
  4.13   0.48211651
  4.14   0.48211729
  4.15   0.48211806
  4.16   0.48211880
  4.17   0.48211953
  4.18   0.48212025
  4.19   0.48212094
  4.20   0.48212162
  4.21   0.48212228
  4.22   0.48212293
  4.23   0.48212356
  4.24   0.48212418
  4.25   0.48212478
  4.26   0.48212537
  4.27   0.48212595
  4.28   0.48212651
  4.29   0.48212706
  4.30   0.48212759
  4.31   0.48212812
  4.32   0.48212863
  4.33   0.48212913
  4.34   0.48212962
  4.35   0.48213009
  4.36   0.48213056
  4.37   0.48213101
  4.38   0.48213146
  4.39   0.48213189
  4.40   0.48213231
  4.41   0.48213273
  4.42   0.48213313
  4.43   0.48213353
  4.44   0.48213392
  4.45   0.48213429
  4.46   0.48213466
  4.47   0.48213502
  4.48   0.48213538
  4.49   0.48213572
  4.50   0.48213606
  4.51   0.48213639
  4.52   0.48213671
  4.53   0.48213702
  4.54   0.48213733
  4.55   0.48213763
  4.56   0.48213792
  4.57   0.48213821
  4.58   0.48213849
  4.59   0.48213876
  4.60   0.48213903
  4.61   0.48213929
  4.62   0.48213955
  4.63   0.48213979
  4.64   0.48214004
  4.65   0.48214028
  4.66   0.48214051
  4.67   0.48214074
  4.68   0.48214096
  4.69   0.48214118
  4.70   0.48214139
  4.71   0.48214160
  4.72   0.48214180
  4.73   0.48214200
  4.74   0.48214220
  4.75   0.48214239
  4.76   0.48214257
  4.77   0.48214275
  4.78   0.48214293
  4.79   0.48214310
  4.80   0.48214327
  4.81   0.48214344
  4.82   0.48214360
  4.83   0.48214376
  4.84   0.48214391
  4.85   0.48214407
  4.86   0.48214421
  4.87   0.48214436
  4.88   0.48214450
  4.89   0.48214464
  4.90   0.48214477
  4.91   0.48214490
  4.92   0.48214503
  4.93   0.48214516
  4.94   0.48214528
  4.95   0.48214540
  4.96   0.48214552
  4.97   0.48214564
  4.98   0.48214575
  4.99   0.48214586
  5.00   0.48214597


==> plasticstate_pde25_dt1.0e-04_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000001
  0.11   0.00000004
  0.12   0.00000023
  0.13   0.00000094
  0.14   0.00000327
  0.15   0.00000976
  0.16   0.00002568
  0.17   0.00006055
  0.18   0.00012993
  0.19   0.00025685
  0.20   0.00047272
  0.21   0.00081729
  0.22   0.00133759
  0.23   0.00208593
  0.24   0.00311731
  0.25   0.00448643
  0.26   0.00624483
  0.27   0.00843834
  0.28   0.01110510
  0.29   0.01427420
  0.30   0.01796504
  0.31   0.02218719
  0.32   0.02694084
  0.33   0.03221751
  0.34   0.03800110
  0.35   0.04426902
  0.36   0.05099337
  0.37   0.05814216
  0.38   0.06568037
  0.39   0.07357095
  0.40   0.08177575
  0.41   0.09025622
  0.42   0.09897410
  0.43   0.10789190
  0.44   0.11697334
  0.45   0.12618364
  0.46   0.13548979
  0.47   0.14486067
  0.48   0.15426720
  0.49   0.16368236
  0.50   0.17308124
  0.51   0.18244098
  0.52   0.19174076
  0.53   0.20096176
  0.54   0.21008700
  0.55   0.21910137
  0.56   0.22799144
  0.57   0.23674539
  0.58   0.24535296
  0.59   0.25380527
  0.60   0.26209477
  0.61   0.27021513
  0.62   0.27816114
  0.63   0.28592864
  0.64   0.29351439
  0.65   0.30091602
  0.66   0.30813196
  0.67   0.31516133
  0.68   0.32200389
  0.69   0.32865998
  0.70   0.33513043
  0.71   0.34141654
  0.72   0.34752002
  0.73   0.35344291
  0.74   0.35918758
  0.75   0.36475665
  0.76   0.37015298
  0.77   0.37537962
  0.78   0.38043979
  0.79   0.38533683
  0.80   0.39007420
  0.81   0.39465546
  0.82   0.39908422
  0.83   0.40336414
  0.84   0.40749891
  0.85   0.41149225
  0.86   0.41534786
  0.87   0.41906945
  0.88   0.42266070
  0.89   0.42612528
  0.90   0.42946680
  0.91   0.43268886
  0.92   0.43579497
  0.93   0.43878864
  0.94   0.44167327
  0.95   0.44445224
  0.96   0.44712885
  0.97   0.44970633
  0.98   0.45218787
  0.99   0.45457655
  1.00   0.45687543
  1.01   0.45908745
  1.02   0.46121551
  1.03   0.46326244
  1.04   0.46523099
  1.05   0.46712384
  1.06   0.46894360
  1.07   0.47069282
  1.08   0.47237397
  1.09   0.47398946
  1.10   0.47554162
  1.11   0.47703274
  1.12   0.47846503
  1.13   0.47984062
  1.14   0.48116160
  1.15   0.48243000
  1.16   0.48364776
  1.17   0.48481680
  1.18   0.48593895
  1.19   0.48701600
  1.20   0.48804967
  1.21   0.48904166
  1.22   0.48999356
  1.23   0.49090696
  1.24   0.49178336
  1.25   0.49262425
  1.26   0.49343102
  1.27   0.49420507
  1.28   0.49494770
  1.29   0.49566020
  1.30   0.49634380
  1.31   0.49699970
  1.32   0.49762903
  1.33   0.49823292
  1.34   0.49881242
  1.35   0.49936858
  1.36   0.49990237
  1.37   0.50041476
  1.38   0.50090666
  1.39   0.50137895
  1.40   0.50183250
  1.41   0.50226811
  1.42   0.50268658
  1.43   0.50308866
  1.44   0.50347507
  1.45   0.50384651
  1.46   0.50420365
  1.47   0.50454714
  1.48   0.50487758
  1.49   0.50519557
  1.50   0.50550168
  1.51   0.50579644
  1.52   0.50608037
  1.53   0.50635398
  1.54   0.50661773
  1.55   0.50687209
  1.56   0.50711748
  1.57   0.50735432
  1.58   0.50758302
  1.59   0.50780394
  1.60   0.50801745
  1.61   0.50822389
  1.62   0.50842360
  1.63   0.50861690
  1.64   0.50880407
  1.65   0.50898541
  1.66   0.50916118
  1.67   0.50933165
  1.68   0.50949706
  1.69   0.50965765
  1.70   0.50981364
  1.71   0.50996525
  1.72   0.51011266
  1.73   0.51025609
  1.74   0.51039570
  1.75   0.51053167
  1.76   0.51066416
  1.77   0.51079333
  1.78   0.51091933
  1.79   0.51104229
  1.80   0.51116235
  1.81   0.51127963
  1.82   0.51139426
  1.83   0.51150634
  1.84   0.51161597
  1.85   0.51172327
  1.86   0.51182832
  1.87   0.51193121
  1.88   0.51203203
  1.89   0.51213086
  1.90   0.51222778
  1.91   0.51232285
  1.92   0.51241614
  1.93   0.51250771
  1.94   0.51259763
  1.95   0.51268595
  1.96   0.51277273
  1.97   0.51285801
  1.98   0.51294183
  1.99   0.51302426
  2.00   0.51310532
  2.01   0.51318506
  2.02   0.51326351
  2.03   0.51334071
  2.04   0.51341669
  2.05   0.51349148
  2.06   0.51356511
  2.07   0.51363761
  2.08   0.51370900
  2.09   0.51377932
  2.10   0.51384857
  2.11   0.51391679
  2.12   0.51398398
  2.13   0.51405019
  2.14   0.51411541
  2.15   0.51417967
  2.16   0.51424298
  2.17   0.51430537
  2.18   0.51436684
  2.19   0.51442740
  2.20   0.51448708
  2.21   0.51454589
  2.22   0.51460383
  2.23   0.51466092
  2.24   0.51471716
  2.25   0.51477258
  2.26   0.51482718
  2.27   0.51488096
  2.28   0.51493395
  2.29   0.51498614
  2.30   0.51503756
  2.31   0.51508819
  2.32   0.51513806
  2.33   0.51518718
  2.34   0.51523554
  2.35   0.51528316
  2.36   0.51533005
  2.37   0.51537621
  2.38   0.51542165
  2.39   0.51546638
  2.40   0.51551041
  2.41   0.51555373
  2.42   0.51559637
  2.43   0.51563832
  2.44   0.51567960
  2.45   0.51572020
  2.46   0.51576014
  2.47   0.51579943
  2.48   0.51583807
  2.49   0.51587606
  2.50   0.51591342
  2.51   0.51595015
  2.52   0.51598625
  2.53   0.51602174
  2.54   0.51605663
  2.55   0.51609091
  2.56   0.51612459
  2.57   0.51615769
  2.58   0.51619021
  2.59   0.51622215
  2.60   0.51625352
  2.61   0.51628433
  2.62   0.51631459
  2.63   0.51634430
  2.64   0.51637346
  2.65   0.51640210
  2.66   0.51643020
  2.67   0.51645779
  2.68   0.51648486
  2.69   0.51651143
  2.70   0.51653749
  2.71   0.51656306
  2.72   0.51658815
  2.73   0.51661276
  2.74   0.51663689
  2.75   0.51666055
  2.76   0.51668376
  2.77   0.51670651
  2.78   0.51672882
  2.79   0.51675069
  2.80   0.51677212
  2.81   0.51679313
  2.82   0.51681372
  2.83   0.51683389
  2.84   0.51685366
  2.85   0.51687302
  2.86   0.51689200
  2.87   0.51691058
  2.88   0.51692878
  2.89   0.51694661
  2.90   0.51696407
  2.91   0.51698117
  2.92   0.51699791
  2.93   0.51701430
  2.94   0.51703034
  2.95   0.51704605
  2.96   0.51706142
  2.97   0.51707647
  2.98   0.51709119
  2.99   0.51710561
  3.00   0.51711971
  3.01   0.51713350
  3.02   0.51714700
  3.03   0.51716021
  3.04   0.51717313
  3.05   0.51718577
  3.06   0.51719813
  3.07   0.51721022
  3.08   0.51722204
  3.09   0.51723361
  3.10   0.51724491
  3.11   0.51725597
  3.12   0.51726678
  3.13   0.51727735
  3.14   0.51728768
  3.15   0.51729778
  3.16   0.51730766
  3.17   0.51731731
  3.18   0.51732674
  3.19   0.51733596
  3.20   0.51734498
  3.21   0.51735378
  3.22   0.51736239
  3.23   0.51737080
  3.24   0.51737902
  3.25   0.51738705
  3.26   0.51739489
  3.27   0.51740256
  3.28   0.51741005
  3.29   0.51741737
  3.30   0.51742451
  3.31   0.51743150
  3.32   0.51743832
  3.33   0.51744498
  3.34   0.51745149
  3.35   0.51745785
  3.36   0.51746406
  3.37   0.51747012
  3.38   0.51747604
  3.39   0.51748183
  3.40   0.51748748
  3.41   0.51749299
  3.42   0.51749838
  3.43   0.51750364
  3.44   0.51750878
  3.45   0.51751380
  3.46   0.51751870
  3.47   0.51752349
  3.48   0.51752816
  3.49   0.51753272
  3.50   0.51753717
  3.51   0.51754152
  3.52   0.51754577
  3.53   0.51754992
  3.54   0.51755397
  3.55   0.51755792
  3.56   0.51756178
  3.57   0.51756555
  3.58   0.51756923
  3.59   0.51757282
  3.60   0.51757633
  3.61   0.51757975
  3.62   0.51758310
  3.63   0.51758636
  3.64   0.51758955
  3.65   0.51759266
  3.66   0.51759570
  3.67   0.51759867
  3.68   0.51760156
  3.69   0.51760439
  3.70   0.51760715
  3.71   0.51760985
  3.72   0.51761248
  3.73   0.51761505
  3.74   0.51761756
  3.75   0.51762001
  3.76   0.51762240
  3.77   0.51762474
  3.78   0.51762702
  3.79   0.51762925
  3.80   0.51763142
  3.81   0.51763355
  3.82   0.51763562
  3.83   0.51763764
  3.84   0.51763962
  3.85   0.51764155
  3.86   0.51764344
  3.87   0.51764528
  3.88   0.51764708
  3.89   0.51764883
  3.90   0.51765055
  3.91   0.51765222
  3.92   0.51765386
  3.93   0.51765545
  3.94   0.51765701
  3.95   0.51765854
  3.96   0.51766002
  3.97   0.51766148
  3.98   0.51766290
  3.99   0.51766428
  4.00   0.51766564
  4.01   0.51766696
  4.02   0.51766825
  4.03   0.51766951
  4.04   0.51767075
  4.05   0.51767195
  4.06   0.51767313
  4.07   0.51767428
  4.08   0.51767540
  4.09   0.51767649
  4.10   0.51767757
  4.11   0.51767861
  4.12   0.51767963
  4.13   0.51768063
  4.14   0.51768161
  4.15   0.51768256
  4.16   0.51768349
  4.17   0.51768441
  4.18   0.51768529
  4.19   0.51768616
  4.20   0.51768701
  4.21   0.51768784
  4.22   0.51768865
  4.23   0.51768945
  4.24   0.51769022
  4.25   0.51769098
  4.26   0.51769172
  4.27   0.51769244
  4.28   0.51769315
  4.29   0.51769384
  4.30   0.51769451
  4.31   0.51769517
  4.32   0.51769581
  4.33   0.51769644
  4.34   0.51769706
  4.35   0.51769766
  4.36   0.51769825
  4.37   0.51769882
  4.38   0.51769939
  4.39   0.51769993
  4.40   0.51770047
  4.41   0.51770100
  4.42   0.51770151
  4.43   0.51770201
  4.44   0.51770250
  4.45   0.51770298
  4.46   0.51770345
  4.47   0.51770391
  4.48   0.51770435
  4.49   0.51770479
  4.50   0.51770522
  4.51   0.51770564
  4.52   0.51770604
  4.53   0.51770644
  4.54   0.51770684
  4.55   0.51770722
  4.56   0.51770759
  4.57   0.51770796
  4.58   0.51770831
  4.59   0.51770866
  4.60   0.51770900
  4.61   0.51770934
  4.62   0.51770966
  4.63   0.51770998
  4.64   0.51771029
  4.65   0.51771060
  4.66   0.51771090
  4.67   0.51771119
  4.68   0.51771147
  4.69   0.51771175
  4.70   0.51771203
  4.71   0.51771229
  4.72   0.51771255
  4.73   0.51771281
  4.74   0.51771306
  4.75   0.51771330
  4.76   0.51771354
  4.77   0.51771377
  4.78   0.51771400
  4.79   0.51771422
  4.80   0.51771444
  4.81   0.51771465
  4.82   0.51771486
  4.83   0.51771507
  4.84   0.51771527
  4.85   0.51771546
  4.86   0.51771565
  4.87   0.51771584
  4.88   0.51771602
  4.89   0.51771620
  4.90   0.51771637
  4.91   0.51771654
  4.92   0.51771671
  4.93   0.51771687
  4.94   0.51771703
  4.95   0.51771719
  4.96   0.51771734
  4.97   0.51771749
  4.98   0.51771763
  4.99   0.51771778
  5.00   0.51771792


==> plasticstate_pde400_dt1.0e-04_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000000
  0.11   0.00000000
  0.12   0.00000000
  0.13   0.00000000
  0.14   0.00000000
  0.15   0.00000000
  0.16   0.00000000
  0.17   0.00000000
  0.18   0.00000001
  0.19   0.00000009
  0.20   0.00000058
  0.21   0.00000271
  0.22   0.00001015
  0.23   0.00003146
  0.24   0.00008336
  0.25   0.00019392
  0.26   0.00040451
  0.27   0.00076978
  0.28   0.00135538
  0.29   0.00223382
  0.30   0.00347937
  0.31   0.00516276
  0.32   0.00734660
  0.33   0.01008190
  0.34   0.01340588
  0.35   0.01734114
  0.36   0.02189579
  0.37   0.02706448
  0.38   0.03282997
  0.39   0.03916493
  0.40   0.04603389
  0.41   0.05339518
  0.42   0.06120270
  0.43   0.06940750
  0.44   0.07795922
  0.45   0.08680722
  0.46   0.09590158
  0.47   0.10519385
  0.48   0.11463770
  0.49   0.12418932
  0.50   0.13380773
  0.51   0.14345505
  0.52   0.15309654
  0.53   0.16270063
  0.54   0.17223895
  0.55   0.18168619
  0.56   0.19101997
  0.57   0.20022076
  0.58   0.20927165
  0.59   0.21815820
  0.60   0.22686825
  0.61   0.23539174
  0.62   0.24372050
  0.63   0.25184813
  0.64   0.25976975
  0.65   0.26748190
  0.66   0.27498236
  0.67   0.28227002
  0.68   0.28934473
  0.69   0.29620719
  0.70   0.30285884
  0.71   0.30930176
  0.72   0.31553855
  0.73   0.32157230
  0.74   0.32740647
  0.75   0.33304485
  0.76   0.33849148
  0.77   0.34375061
  0.78   0.34882666
  0.79   0.35372415
  0.80   0.35844772
  0.81   0.36300203
  0.82   0.36739178
  0.83   0.37162167
  0.84   0.37569638
  0.85   0.37962057
  0.86   0.38339884
  0.87   0.38703572
  0.88   0.39053568
  0.89   0.39390312
  0.90   0.39714233
  0.91   0.40025753
  0.92   0.40325283
  0.93   0.40613225
  0.94   0.40889971
  0.95   0.41155902
  0.96   0.41411390
  0.97   0.41656796
  0.98   0.41892471
  0.99   0.42118756
  1.00   0.42335983
  1.01   0.42544473
  1.02   0.42744538
  1.03   0.42936481
  1.04   0.43120594
  1.05   0.43297163
  1.06   0.43466464
  1.07   0.43628763
  1.08   0.43784320
  1.09   0.43933386
  1.10   0.44076205
  1.11   0.44213011
  1.12   0.44344034
  1.13   0.44469493
  1.14   0.44589605
  1.15   0.44704575
  1.16   0.44814604
  1.17   0.44919888
  1.18   0.45020613
  1.19   0.45116962
  1.20   0.45209112
  1.21   0.45297232
  1.22   0.45381487
  1.23   0.45462036
  1.24   0.45539034
  1.25   0.45612629
  1.26   0.45682965
  1.27   0.45750180
  1.28   0.45814408
  1.29   0.45875779
  1.30   0.45934418
  1.31   0.45990444
  1.32   0.46043974
  1.33   0.46095119
  1.34   0.46143987
  1.35   0.46190681
  1.36   0.46235302
  1.37   0.46277944
  1.38   0.46318700
  1.39   0.46357659
  1.40   0.46394905
  1.41   0.46430521
  1.42   0.46464585
  1.43   0.46497171
  1.44   0.46528353
  1.45   0.46558199
  1.46   0.46586775
  1.47   0.46614144
  1.48   0.46640368
  1.49   0.46665504
  1.50   0.46689607
  1.51   0.46712731
  1.52   0.46734926
  1.53   0.46756240
  1.54   0.46776719
  1.55   0.46796406
  1.56   0.46815345
  1.57   0.46833573
  1.58   0.46851130
  1.59   0.46868051
  1.60   0.46884370
  1.61   0.46900119
  1.62   0.46915331
  1.63   0.46930033
  1.64   0.46944254
  1.65   0.46958019
  1.66   0.46971354
  1.67   0.46984283
  1.68   0.46996827
  1.69   0.47009008
  1.70   0.47020845
  1.71   0.47032358
  1.72   0.47043564
  1.73   0.47054480
  1.74   0.47065121
  1.75   0.47075503
  1.76   0.47085639
  1.77   0.47095543
  1.78   0.47105226
  1.79   0.47114701
  1.80   0.47123978
  1.81   0.47133067
  1.82   0.47141978
  1.83   0.47150720
  1.84   0.47159301
  1.85   0.47167729
  1.86   0.47176011
  1.87   0.47184154
  1.88   0.47192164
  1.89   0.47200046
  1.90   0.47207808
  1.91   0.47215453
  1.92   0.47222986
  1.93   0.47230411
  1.94   0.47237733
  1.95   0.47244955
  1.96   0.47252081
  1.97   0.47259113
  1.98   0.47266055
  1.99   0.47272909
  2.00   0.47279678
  2.01   0.47286364
  2.02   0.47292969
  2.03   0.47299495
  2.04   0.47305943
  2.05   0.47312316
  2.06   0.47318614
  2.07   0.47324838
  2.08   0.47330991
  2.09   0.47337072
  2.10   0.47343084
  2.11   0.47349026
  2.12   0.47354900
  2.13   0.47360706
  2.14   0.47366444
  2.15   0.47372116
  2.16   0.47377722
  2.17   0.47383262
  2.18   0.47388737
  2.19   0.47394147
  2.20   0.47399493
  2.21   0.47404774
  2.22   0.47409990
  2.23   0.47415144
  2.24   0.47420233
  2.25   0.47425259
  2.26   0.47430222
  2.27   0.47435122
  2.28   0.47439959
  2.29   0.47444733
  2.30   0.47449445
  2.31   0.47454094
  2.32   0.47458681
  2.33   0.47463207
  2.34   0.47467670
  2.35   0.47472072
  2.36   0.47476412
  2.37   0.47480691
  2.38   0.47484909
  2.39   0.47489067
  2.40   0.47493163
  2.41   0.47497200
  2.42   0.47501176
  2.43   0.47505093
  2.44   0.47508950
  2.45   0.47512748
  2.46   0.47516487
  2.47   0.47520167
  2.48   0.47523789
  2.49   0.47527353
  2.50   0.47530860
  2.51   0.47534309
  2.52   0.47537702
  2.53   0.47541038
  2.54   0.47544319
  2.55   0.47547544
  2.56   0.47550713
  2.57   0.47553829
  2.58   0.47556890
  2.59   0.47559897
  2.60   0.47562851
  2.61   0.47565753
  2.62   0.47568602
  2.63   0.47571400
  2.64   0.47574147
  2.65   0.47576843
  2.66   0.47579488
  2.67   0.47582085
  2.68   0.47584632
  2.69   0.47587132
  2.70   0.47589583
  2.71   0.47591987
  2.72   0.47594344
  2.73   0.47596656
  2.74   0.47598922
  2.75   0.47601143
  2.76   0.47603320
  2.77   0.47605453
  2.78   0.47607543
  2.79   0.47609591
  2.80   0.47611596
  2.81   0.47613561
  2.82   0.47615485
  2.83   0.47617369
  2.84   0.47619213
  2.85   0.47621019
  2.86   0.47622786
  2.87   0.47624516
  2.88   0.47626209
  2.89   0.47627865
  2.90   0.47629486
  2.91   0.47631072
  2.92   0.47632622
  2.93   0.47634139
  2.94   0.47635623
  2.95   0.47637074
  2.96   0.47638492
  2.97   0.47639879
  2.98   0.47641235
  2.99   0.47642560
  3.00   0.47643855
  3.01   0.47645121
  3.02   0.47646358
  3.03   0.47647567
  3.04   0.47648748
  3.05   0.47649902
  3.06   0.47651029
  3.07   0.47652130
  3.08   0.47653205
  3.09   0.47654255
  3.10   0.47655281
  3.11   0.47656282
  3.12   0.47657260
  3.13   0.47658215
  3.14   0.47659147
  3.15   0.47660056
  3.16   0.47660945
  3.17   0.47661811
  3.18   0.47662657
  3.19   0.47663483
  3.20   0.47664289
  3.21   0.47665075
  3.22   0.47665843
  3.23   0.47666591
  3.24   0.47667322
  3.25   0.47668034
  3.26   0.47668729
  3.27   0.47669408
  3.28   0.47670069
  3.29   0.47670714
  3.30   0.47671344
  3.31   0.47671958
  3.32   0.47672556
  3.33   0.47673140
  3.34   0.47673710
  3.35   0.47674265
  3.36   0.47674806
  3.37   0.47675334
  3.38   0.47675849
  3.39   0.47676351
  3.40   0.47676841
  3.41   0.47677318
  3.42   0.47677783
  3.43   0.47678237
  3.44   0.47678679
  3.45   0.47679111
  3.46   0.47679531
  3.47   0.47679941
  3.48   0.47680340
  3.49   0.47680730
  3.50   0.47681110
  3.51   0.47681480
  3.52   0.47681840
  3.53   0.47682192
  3.54   0.47682535
  3.55   0.47682869
  3.56   0.47683195
  3.57   0.47683513
  3.58   0.47683822
  3.59   0.47684124
  3.60   0.47684418
  3.61   0.47684705
  3.62   0.47684985
  3.63   0.47685257
  3.64   0.47685523
  3.65   0.47685782
  3.66   0.47686034
  3.67   0.47686280
  3.68   0.47686520
  3.69   0.47686754
  3.70   0.47686982
  3.71   0.47687205
  3.72   0.47687421
  3.73   0.47687633
  3.74   0.47687839
  3.75   0.47688040
  3.76   0.47688235
  3.77   0.47688426
  3.78   0.47688613
  3.79   0.47688794
  3.80   0.47688971
  3.81   0.47689144
  3.82   0.47689312
  3.83   0.47689476
  3.84   0.47689636
  3.85   0.47689792
  3.86   0.47689945
  3.87   0.47690093
  3.88   0.47690238
  3.89   0.47690379
  3.90   0.47690517
  3.91   0.47690651
  3.92   0.47690782
  3.93   0.47690910
  3.94   0.47691035
  3.95   0.47691156
  3.96   0.47691275
  3.97   0.47691391
  3.98   0.47691504
  3.99   0.47691614
  4.00   0.47691722
  4.01   0.47691827
  4.02   0.47691929
  4.03   0.47692029
  4.04   0.47692126
  4.05   0.47692221
  4.06   0.47692314
  4.07   0.47692405
  4.08   0.47692493
  4.09   0.47692580
  4.10   0.47692664
  4.11   0.47692746
  4.12   0.47692826
  4.13   0.47692905
  4.14   0.47692981
  4.15   0.47693056
  4.16   0.47693129
  4.17   0.47693200
  4.18   0.47693269
  4.19   0.47693337
  4.20   0.47693403
  4.21   0.47693468
  4.22   0.47693531
  4.23   0.47693593
  4.24   0.47693653
  4.25   0.47693712
  4.26   0.47693769
  4.27   0.47693825
  4.28   0.47693880
  4.29   0.47693934
  4.30   0.47693986
  4.31   0.47694037
  4.32   0.47694087
  4.33   0.47694135
  4.34   0.47694183
  4.35   0.47694229
  4.36   0.47694275
  4.37   0.47694319
  4.38   0.47694362
  4.39   0.47694405
  4.40   0.47694446
  4.41   0.47694486
  4.42   0.47694526
  4.43   0.47694564
  4.44   0.47694602
  4.45   0.47694639
  4.46   0.47694675
  4.47   0.47694710
  4.48   0.47694744
  4.49   0.47694778
  4.50   0.47694811
  4.51   0.47694843
  4.52   0.47694874
  4.53   0.47694905
  4.54   0.47694935
  4.55   0.47694964
  4.56   0.47694992
  4.57   0.47695020
  4.58   0.47695048
  4.59   0.47695074
  4.60   0.47695100
  4.61   0.47695126
  4.62   0.47695151
  4.63   0.47695175
  4.64   0.47695199
  4.65   0.47695222
  4.66   0.47695245
  4.67   0.47695267
  4.68   0.47695288
  4.69   0.47695310
  4.70   0.47695330
  4.71   0.47695351
  4.72   0.47695370
  4.73   0.47695390
  4.74   0.47695409
  4.75   0.47695427
  4.76   0.47695445
  4.77   0.47695463
  4.78   0.47695480
  4.79   0.47695497
  4.80   0.47695514
  4.81   0.47695530
  4.82   0.47695546
  4.83   0.47695561
  4.84   0.47695576
  4.85   0.47695591
  4.86   0.47695605
  4.87   0.47695619
  4.88   0.47695633
  4.89   0.47695646
  4.90   0.47695660
  4.91   0.47695672
  4.92   0.47695685
  4.93   0.47695697
  4.94   0.47695709
  4.95   0.47695721
  4.96   0.47695732
  4.97   0.47695744
  4.98   0.47695755
  4.99   0.47695765
  5.00   0.47695776


==> plasticstate_pde50_dt1.0e-04_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000000
  0.11   0.00000000
  0.12   0.00000000
  0.13   0.00000000
  0.14   0.00000001
  0.15   0.00000006
  0.16   0.00000031
  0.17   0.00000129
  0.18   0.00000450
  0.19   0.00001351
  0.20   0.00003558
  0.21   0.00008373
  0.22   0.00017881
  0.23   0.00035105
  0.24   0.00064065
  0.25   0.00109701
  0.26   0.00177682
  0.27   0.00274103
  0.28   0.00405133
  0.29   0.00576659
  0.30   0.00793955
  0.31   0.01061431
  0.32   0.01382451
  0.33   0.01759245
  0.34   0.02192888
  0.35   0.02683350
  0.36   0.03229591
  0.37   0.03829682
  0.38   0.04480953
  0.39   0.05180134
  0.40   0.05923502
  0.41   0.06707014
  0.42   0.07526421
  0.43   0.08377381
  0.44   0.09255539
  0.45   0.10156603
  0.46   0.11076401
  0.47   0.12010928
  0.48   0.12956376
  0.49   0.13909162
  0.50   0.14865941
  0.51   0.15823617
  0.52   0.16779344
  0.53   0.17730528
  0.54   0.18674820
  0.55   0.19610109
  0.56   0.20534515
  0.57   0.21446373
  0.58   0.22344228
  0.59   0.23226816
  0.60   0.24093053
  0.61   0.24942024
  0.62   0.25772968
  0.63   0.26585267
  0.64   0.27378431
  0.65   0.28152089
  0.66   0.28905975
  0.67   0.29639920
  0.68   0.30353842
  0.69   0.31047735
  0.70   0.31721660
  0.71   0.32375739
  0.72   0.33010146
  0.73   0.33625103
  0.74   0.34220867
  0.75   0.34797734
  0.76   0.35356024
  0.77   0.35896085
  0.78   0.36418282
  0.79   0.36922998
  0.80   0.37410627
  0.81   0.37881574
  0.82   0.38336251
  0.83   0.38775074
  0.84   0.39198461
  0.85   0.39606833
  0.86   0.40000608
  0.87   0.40380202
  0.88   0.40746029
  0.89   0.41098497
  0.90   0.41438009
  0.91   0.41764964
  0.92   0.42079751
  0.93   0.42382755
  0.94   0.42674352
  0.95   0.42954909
  0.96   0.43224788
  0.97   0.43484340
  0.98   0.43733909
  0.99   0.43973830
  1.00   0.44204432
  1.01   0.44426030
  1.02   0.44638937
  1.03   0.44843454
  1.04   0.45039874
  1.05   0.45228483
  1.06   0.45409559
  1.07   0.45583370
  1.08   0.45750179
  1.09   0.45910239
  1.10   0.46063799
  1.11   0.46211096
  1.12   0.46352363
  1.13   0.46487826
  1.14   0.46617702
  1.15   0.46742204
  1.16   0.46861537
  1.17   0.46975899
  1.18   0.47085484
  1.19   0.47190476
  1.20   0.47291057
  1.21   0.47387402
  1.22   0.47479679
  1.23   0.47568052
  1.24   0.47652678
  1.25   0.47733711
  1.26   0.47811298
  1.27   0.47885581
  1.28   0.47956698
  1.29   0.48024783
  1.30   0.48089962
  1.31   0.48152361
  1.32   0.48212098
  1.33   0.48269288
  1.34   0.48324042
  1.35   0.48376466
  1.36   0.48426664
  1.37   0.48474735
  1.38   0.48520773
  1.39   0.48564869
  1.40   0.48607113
  1.41   0.48647588
  1.42   0.48686376
  1.43   0.48723555
  1.44   0.48759199
  1.45   0.48793380
  1.46   0.48826167
  1.47   0.48857626
  1.48   0.48887820
  1.49   0.48916809
  1.50   0.48944653
  1.51   0.48971405
  1.52   0.48997119
  1.53   0.49021846
  1.54   0.49045634
  1.55   0.49068530
  1.56   0.49090577
  1.57   0.49111817
  1.58   0.49132291
  1.59   0.49152037
  1.60   0.49171092
  1.61   0.49189490
  1.62   0.49207264
  1.63   0.49224446
  1.64   0.49241065
  1.65   0.49257151
  1.66   0.49272730
  1.67   0.49287827
  1.68   0.49302468
  1.69   0.49316675
  1.70   0.49330471
  1.71   0.49343875
  1.72   0.49356908
  1.73   0.49369588
  1.74   0.49381932
  1.75   0.49393959
  1.76   0.49405682
  1.77   0.49417118
  1.78   0.49428279
  1.79   0.49439180
  1.80   0.49449833
  1.81   0.49460249
  1.82   0.49470440
  1.83   0.49480416
  1.84   0.49490187
  1.85   0.49499762
  1.86   0.49509150
  1.87   0.49518359
  1.88   0.49527397
  1.89   0.49536270
  1.90   0.49544985
  1.91   0.49553550
  1.92   0.49561969
  1.93   0.49570248
  1.94   0.49578393
  1.95   0.49586407
  1.96   0.49594297
  1.97   0.49602065
  1.98   0.49609716
  1.99   0.49617253
  2.00   0.49624680
  2.01   0.49632000
  2.02   0.49639216
  2.03   0.49646330
  2.04   0.49653346
  2.05   0.49660265
  2.06   0.49667090
  2.07   0.49673822
  2.08   0.49680465
  2.09   0.49687019
  2.10   0.49693485
  2.11   0.49699867
  2.12   0.49706164
  2.13   0.49712379
  2.14   0.49718513
  2.15   0.49724566
  2.16   0.49730540
  2.17   0.49736435
  2.18   0.49742253
  2.19   0.49747995
  2.20   0.49753661
  2.21   0.49759252
  2.22   0.49764769
  2.23   0.49770212
  2.24   0.49775582
  2.25   0.49780880
  2.26   0.49786107
  2.27   0.49791262
  2.28   0.49796346
  2.29   0.49801361
  2.30   0.49806306
  2.31   0.49811181
  2.32   0.49815988
  2.33   0.49820727
  2.34   0.49825398
  2.35   0.49830002
  2.36   0.49834539
  2.37   0.49839009
  2.38   0.49843414
  2.39   0.49847753
  2.40   0.49852027
  2.41   0.49856236
  2.42   0.49860381
  2.43   0.49864462
  2.44   0.49868481
  2.45   0.49872436
  2.46   0.49876329
  2.47   0.49880160
  2.48   0.49883930
  2.49   0.49887639
  2.50   0.49891287
  2.51   0.49894876
  2.52   0.49898405
  2.53   0.49901875
  2.54   0.49905287
  2.55   0.49908641
  2.56   0.49911938
  2.57   0.49915179
  2.58   0.49918363
  2.59   0.49921491
  2.60   0.49924564
  2.61   0.49927583
  2.62   0.49930548
  2.63   0.49933460
  2.64   0.49936319
  2.65   0.49939125
  2.66   0.49941881
  2.67   0.49944585
  2.68   0.49947239
  2.69   0.49949843
  2.70   0.49952398
  2.71   0.49954905
  2.72   0.49957363
  2.73   0.49959775
  2.74   0.49962140
  2.75   0.49964459
  2.76   0.49966732
  2.77   0.49968961
  2.78   0.49971145
  2.79   0.49973286
  2.80   0.49975384
  2.81   0.49977440
  2.82   0.49979455
  2.83   0.49981428
  2.84   0.49983361
  2.85   0.49985254
  2.86   0.49987108
  2.87   0.49988924
  2.88   0.49990702
  2.89   0.49992442
  2.90   0.49994146
  2.91   0.49995814
  2.92   0.49997446
  2.93   0.49999043
  2.94   0.50000606
  2.95   0.50002136
  2.96   0.50003632
  2.97   0.50005096
  2.98   0.50006528
  2.99   0.50007929
  3.00   0.50009299
  3.01   0.50010639
  3.02   0.50011949
  3.03   0.50013230
  3.04   0.50014482
  3.05   0.50015707
  3.06   0.50016904
  3.07   0.50018074
  3.08   0.50019217
  3.09   0.50020335
  3.10   0.50021427
  3.11   0.50022494
  3.12   0.50023537
  3.13   0.50024556
  3.14   0.50025552
  3.15   0.50026524
  3.16   0.50027475
  3.17   0.50028403
  3.18   0.50029309
  3.19   0.50030195
  3.20   0.50031060
  3.21   0.50031904
  3.22   0.50032729
  3.23   0.50033534
  3.24   0.50034321
  3.25   0.50035088
  3.26   0.50035838
  3.27   0.50036570
  3.28   0.50037285
  3.29   0.50037982
  3.30   0.50038663
  3.31   0.50039328
  3.32   0.50039977
  3.33   0.50040610
  3.34   0.50041228
  3.35   0.50041832
  3.36   0.50042420
  3.37   0.50042995
  3.38   0.50043556
  3.39   0.50044103
  3.40   0.50044637
  3.41   0.50045159
  3.42   0.50045667
  3.43   0.50046163
  3.44   0.50046648
  3.45   0.50047120
  3.46   0.50047581
  3.47   0.50048031
  3.48   0.50048470
  3.49   0.50048898
  3.50   0.50049316
  3.51   0.50049724
  3.52   0.50050121
  3.53   0.50050509
  3.54   0.50050888
  3.55   0.50051257
  3.56   0.50051618
  3.57   0.50051969
  3.58   0.50052312
  3.59   0.50052647
  3.60   0.50052973
  3.61   0.50053292
  3.62   0.50053602
  3.63   0.50053906
  3.64   0.50054201
  3.65   0.50054490
  3.66   0.50054771
  3.67   0.50055046
  3.68   0.50055314
  3.69   0.50055575
  3.70   0.50055830
  3.71   0.50056079
  3.72   0.50056322
  3.73   0.50056559
  3.74   0.50056790
  3.75   0.50057015
  3.76   0.50057235
  3.77   0.50057450
  3.78   0.50057660
  3.79   0.50057864
  3.80   0.50058063
  3.81   0.50058258
  3.82   0.50058448
  3.83   0.50058633
  3.84   0.50058814
  3.85   0.50058990
  3.86   0.50059163
  3.87   0.50059331
  3.88   0.50059495
  3.89   0.50059655
  3.90   0.50059811
  3.91   0.50059964
  3.92   0.50060112
  3.93   0.50060258
  3.94   0.50060399
  3.95   0.50060538
  3.96   0.50060673
  3.97   0.50060805
  3.98   0.50060933
  3.99   0.50061059
  4.00   0.50061182
  4.01   0.50061301
  4.02   0.50061418
  4.03   0.50061532
  4.04   0.50061644
  4.05   0.50061753
  4.06   0.50061859
  4.07   0.50061963
  4.08   0.50062064
  4.09   0.50062163
  4.10   0.50062259
  4.11   0.50062354
  4.12   0.50062446
  4.13   0.50062536
  4.14   0.50062623
  4.15   0.50062709
  4.16   0.50062793
  4.17   0.50062875
  4.18   0.50062955
  4.19   0.50063033
  4.20   0.50063109
  4.21   0.50063183
  4.22   0.50063256
  4.23   0.50063327
  4.24   0.50063396
  4.25   0.50063464
  4.26   0.50063530
  4.27   0.50063595
  4.28   0.50063658
  4.29   0.50063720
  4.30   0.50063780
  4.31   0.50063839
  4.32   0.50063897
  4.33   0.50063953
  4.34   0.50064008
  4.35   0.50064062
  4.36   0.50064114
  4.37   0.50064166
  4.38   0.50064216
  4.39   0.50064265
  4.40   0.50064312
  4.41   0.50064359
  4.42   0.50064405
  4.43   0.50064450
  4.44   0.50064493
  4.45   0.50064536
  4.46   0.50064578
  4.47   0.50064618
  4.48   0.50064658
  4.49   0.50064697
  4.50   0.50064735
  4.51   0.50064772
  4.52   0.50064809
  4.53   0.50064844
  4.54   0.50064879
  4.55   0.50064913
  4.56   0.50064946
  4.57   0.50064978
  4.58   0.50065010
  4.59   0.50065041
  4.60   0.50065071
  4.61   0.50065101
  4.62   0.50065130
  4.63   0.50065158
  4.64   0.50065186
  4.65   0.50065213
  4.66   0.50065239
  4.67   0.50065265
  4.68   0.50065290
  4.69   0.50065315
  4.70   0.50065339
  4.71   0.50065363
  4.72   0.50065386
  4.73   0.50065408
  4.74   0.50065430
  4.75   0.50065452
  4.76   0.50065473
  4.77   0.50065494
  4.78   0.50065514
  4.79   0.50065533
  4.80   0.50065553
  4.81   0.50065572
  4.82   0.50065590
  4.83   0.50065608
  4.84   0.50065626
  4.85   0.50065643
  4.86   0.50065660
  4.87   0.50065676
  4.88   0.50065692
  4.89   0.50065708
  4.90   0.50065723
  4.91   0.50065738
  4.92   0.50065753
  4.93   0.50065767
  4.94   0.50065781
  4.95   0.50065795
  4.96   0.50065808
  4.97   0.50065821
  4.98   0.50065834
  4.99   0.50065847
  5.00   0.50065859


==> plasticstate_pde800_dt1.0e-04_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000000
  0.11   0.00000000
  0.12   0.00000000
  0.13   0.00000000
  0.14   0.00000000
  0.15   0.00000000
  0.16   0.00000000
  0.17   0.00000000
  0.18   0.00000001
  0.19   0.00000005
  0.20   0.00000038
  0.21   0.00000193
  0.22   0.00000773
  0.23   0.00002525
  0.24   0.00006971
  0.25   0.00016746
  0.26   0.00035831
  0.27   0.00069586
  0.28   0.00124538
  0.29   0.00207983
  0.30   0.00327459
  0.31   0.00490204
  0.32   0.00702671
  0.33   0.00970157
  0.34   0.01296574
  0.35   0.01684338
  0.36   0.02134391
  0.37   0.02646290
  0.38   0.03218368
  0.39   0.03847914
  0.40   0.04531377
  0.41   0.05264559
  0.42   0.06042801
  0.43   0.06861147
  0.44   0.07714486
  0.45   0.08597679
  0.46   0.09505658
  0.47   0.10433503
  0.48   0.11376512
  0.49   0.12330241
  0.50   0.13290541
  0.51   0.14253576
  0.52   0.15215836
  0.53   0.16174139
  0.54   0.17125626
  0.55   0.18067756
  0.56   0.18998287
  0.57   0.19915266
  0.58   0.20817009
  0.59   0.21702081
  0.60   0.22569282
  0.61   0.23417619
  0.62   0.24246296
  0.63   0.25054689
  0.64   0.25842332
  0.65   0.26608899
  0.66   0.27354188
  0.67   0.28078106
  0.68   0.28780658
  0.69   0.29461933
  0.70   0.30122090
  0.71   0.30761354
  0.72   0.31380001
  0.73   0.31978353
  0.74   0.32556769
  0.75   0.33115638
  0.76   0.33655375
  0.77   0.34176416
  0.78   0.34679208
  0.79   0.35164214
  0.80   0.35631902
  0.81   0.36082744
  0.82   0.36517214
  0.83   0.36935788
  0.84   0.37338936
  0.85   0.37727126
  0.86   0.38100820
  0.87   0.38460475
  0.88   0.38806537
  0.89   0.39139446
  0.90   0.39459633
  0.91   0.39767519
  0.92   0.40063514
  0.93   0.40348021
  0.94   0.40621430
  0.95   0.40884121
  0.96   0.41136465
  0.97   0.41378822
  0.98   0.41611540
  0.99   0.41834959
  1.00   0.42049410
  1.01   0.42255210
  1.02   0.42452671
  1.03   0.42642094
  1.04   0.42823768
  1.05   0.42997978
  1.06   0.43164996
  1.07   0.43325089
  1.08   0.43478512
  1.09   0.43625516
  1.10   0.43766341
  1.11   0.43901222
  1.12   0.44030384
  1.13   0.44154046
  1.14   0.44272422
  1.15   0.44385716
  1.16   0.44494127
  1.17   0.44597848
  1.18   0.44697065
  1.19   0.44791959
  1.20   0.44882704
  1.21   0.44969469
  1.22   0.45052417
  1.23   0.45131706
  1.24   0.45207488
  1.25   0.45279910
  1.26   0.45349115
  1.27   0.45415240
  1.28   0.45478419
  1.29   0.45538778
  1.30   0.45596441
  1.31   0.45651528
  1.32   0.45704153
  1.33   0.45754427
  1.34   0.45802456
  1.35   0.45848343
  1.36   0.45892186
  1.37   0.45934080
  1.38   0.45974117
  1.39   0.46012384
  1.40   0.46048965
  1.41   0.46083941
  1.42   0.46117389
  1.43   0.46149384
  1.44   0.46179998
  1.45   0.46209298
  1.46   0.46237350
  1.47   0.46264216
  1.48   0.46289956
  1.49   0.46314628
  1.50   0.46338286
  1.51   0.46360983
  1.52   0.46382768
  1.53   0.46403688
  1.54   0.46423790
  1.55   0.46443116
  1.56   0.46461708
  1.57   0.46479604
  1.58   0.46496842
  1.59   0.46513458
  1.60   0.46529485
  1.61   0.46544954
  1.62   0.46559898
  1.63   0.46574343
  1.64   0.46588318
  1.65   0.46601848
  1.66   0.46614958
  1.67   0.46627671
  1.68   0.46640009
  1.69   0.46651992
  1.70   0.46663641
  1.71   0.46674973
  1.72   0.46686006
  1.73   0.46696756
  1.74   0.46707239
  1.75   0.46717469
  1.76   0.46727460
  1.77   0.46737225
  1.78   0.46746775
  1.79   0.46756123
  1.80   0.46765278
  1.81   0.46774251
  1.82   0.46783051
  1.83   0.46791686
  1.84   0.46800165
  1.85   0.46808495
  1.86   0.46816683
  1.87   0.46824736
  1.88   0.46832660
  1.89   0.46840461
  1.90   0.46848143
  1.91   0.46855712
  1.92   0.46863172
  1.93   0.46870528
  1.94   0.46877783
  1.95   0.46884940
  1.96   0.46892004
  1.97   0.46898977
  1.98   0.46905862
  1.99   0.46912661
  2.00   0.46919377
  2.01   0.46926012
  2.02   0.46932567
  2.03   0.46939046
  2.04   0.46945448
  2.05   0.46951776
  2.06   0.46958031
  2.07   0.46964215
  2.08   0.46970327
  2.09   0.46976370
  2.10   0.46982344
  2.11   0.46988249
  2.12   0.46994088
  2.13   0.46999859
  2.14   0.47005565
  2.15   0.47011204
  2.16   0.47016779
  2.17   0.47022288
  2.18   0.47027733
  2.19   0.47033114
  2.20   0.47038430
  2.21   0.47043684
  2.22   0.47048873
  2.23   0.47054000
  2.24   0.47059063
  2.25   0.47064063
  2.26   0.47069001
  2.27   0.47073877
  2.28   0.47078689
  2.29   0.47083440
  2.30   0.47088128
  2.31   0.47092755
  2.32   0.47097320
  2.33   0.47101823
  2.34   0.47106265
  2.35   0.47110645
  2.36   0.47114964
  2.37   0.47119222
  2.38   0.47123420
  2.39   0.47127557
  2.40   0.47131634
  2.41   0.47135650
  2.42   0.47139607
  2.43   0.47143504
  2.44   0.47147342
  2.45   0.47151121
  2.46   0.47154842
  2.47   0.47158504
  2.48   0.47162107
  2.49   0.47165654
  2.50   0.47169142
  2.51   0.47172574
  2.52   0.47175950
  2.53   0.47179269
  2.54   0.47182532
  2.55   0.47185740
  2.56   0.47188893
  2.57   0.47191992
  2.58   0.47195036
  2.59   0.47198027
  2.60   0.47200966
  2.61   0.47203851
  2.62   0.47206685
  2.63   0.47209467
  2.64   0.47212198
  2.65   0.47214879
  2.66   0.47217509
  2.67   0.47220091
  2.68   0.47222624
  2.69   0.47225108
  2.70   0.47227545
  2.71   0.47229934
  2.72   0.47232278
  2.73   0.47234575
  2.74   0.47236827
  2.75   0.47239034
  2.76   0.47241197
  2.77   0.47243317
  2.78   0.47245394
  2.79   0.47247428
  2.80   0.47249421
  2.81   0.47251373
  2.82   0.47253284
  2.83   0.47255155
  2.84   0.47256987
  2.85   0.47258780
  2.86   0.47260536
  2.87   0.47262253
  2.88   0.47263934
  2.89   0.47265579
  2.90   0.47267188
  2.91   0.47268763
  2.92   0.47270302
  2.93   0.47271808
  2.94   0.47273281
  2.95   0.47274720
  2.96   0.47276128
  2.97   0.47277505
  2.98   0.47278850
  2.99   0.47280165
  3.00   0.47281450
  3.01   0.47282706
  3.02   0.47283933
  3.03   0.47285132
  3.04   0.47286304
  3.05   0.47287448
  3.06   0.47288566
  3.07   0.47289657
  3.08   0.47290724
  3.09   0.47291765
  3.10   0.47292782
  3.11   0.47293775
  3.12   0.47294744
  3.13   0.47295690
  3.14   0.47296614
  3.15   0.47297516
  3.16   0.47298396
  3.17   0.47299255
  3.18   0.47300094
  3.19   0.47300912
  3.20   0.47301710
  3.21   0.47302489
  3.22   0.47303249
  3.23   0.47303991
  3.24   0.47304714
  3.25   0.47305420
  3.26   0.47306108
  3.27   0.47306780
  3.28   0.47307435
  3.29   0.47308074
  3.30   0.47308697
  3.31   0.47309305
  3.32   0.47309897
  3.33   0.47310475
  3.34   0.47311039
  3.35   0.47311588
  3.36   0.47312124
  3.37   0.47312647
  3.38   0.47313156
  3.39   0.47313653
  3.40   0.47314137
  3.41   0.47314609
  3.42   0.47315069
  3.43   0.47315518
  3.44   0.47315956
  3.45   0.47316382
  3.46   0.47316798
  3.47   0.47317203
  3.48   0.47317598
  3.49   0.47317983
  3.50   0.47318359
  3.51   0.47318724
  3.52   0.47319081
  3.53   0.47319429
  3.54   0.47319768
  3.55   0.47320098
  3.56   0.47320420
  3.57   0.47320734
  3.58   0.47321040
  3.59   0.47321338
  3.60   0.47321629
  3.61   0.47321912
  3.62   0.47322188
  3.63   0.47322457
  3.64   0.47322720
  3.65   0.47322976
  3.66   0.47323225
  3.67   0.47323468
  3.68   0.47323705
  3.69   0.47323936
  3.70   0.47324161
  3.71   0.47324381
  3.72   0.47324595
  3.73   0.47324803
  3.74   0.47325007
  3.75   0.47325205
  3.76   0.47325398
  3.77   0.47325587
  3.78   0.47325770
  3.79   0.47325949
  3.80   0.47326124
  3.81   0.47326295
  3.82   0.47326461
  3.83   0.47326623
  3.84   0.47326780
  3.85   0.47326935
  3.86   0.47327085
  3.87   0.47327231
  3.88   0.47327374
  3.89   0.47327513
  3.90   0.47327649
  3.91   0.47327782
  3.92   0.47327911
  3.93   0.47328037
  3.94   0.47328160
  3.95   0.47328280
  3.96   0.47328397
  3.97   0.47328511
  3.98   0.47328623
  3.99   0.47328731
  4.00   0.47328837
  4.01   0.47328941
  4.02   0.47329042
  4.03   0.47329140
  4.04   0.47329237
  4.05   0.47329330
  4.06   0.47329422
  4.07   0.47329511
  4.08   0.47329598
  4.09   0.47329683
  4.10   0.47329766
  4.11   0.47329848
  4.12   0.47329927
  4.13   0.47330004
  4.14   0.47330079
  4.15   0.47330153
  4.16   0.47330225
  4.17   0.47330295
  4.18   0.47330363
  4.19   0.47330430
  4.20   0.47330495
  4.21   0.47330559
  4.22   0.47330621
  4.23   0.47330682
  4.24   0.47330741
  4.25   0.47330799
  4.26   0.47330856
  4.27   0.47330911
  4.28   0.47330965
  4.29   0.47331018
  4.30   0.47331069
  4.31   0.47331120
  4.32   0.47331169
  4.33   0.47331217
  4.34   0.47331264
  4.35   0.47331309
  4.36   0.47331354
  4.37   0.47331398
  4.38   0.47331440
  4.39   0.47331482
  4.40   0.47331523
  4.41   0.47331563
  4.42   0.47331602
  4.43   0.47331640
  4.44   0.47331677
  4.45   0.47331713
  4.46   0.47331748
  4.47   0.47331783
  4.48   0.47331817
  4.49   0.47331850
  4.50   0.47331882
  4.51   0.47331914
  4.52   0.47331944
  4.53   0.47331975
  4.54   0.47332004
  4.55   0.47332033
  4.56   0.47332061
  4.57   0.47332088
  4.58   0.47332115
  4.59   0.47332142
  4.60   0.47332167
  4.61   0.47332192
  4.62   0.47332217
  4.63   0.47332241
  4.64   0.47332264
  4.65   0.47332287
  4.66   0.47332309
  4.67   0.47332331
  4.68   0.47332353
  4.69   0.47332374
  4.70   0.47332394
  4.71   0.47332414
  4.72   0.47332433
  4.73   0.47332453
  4.74   0.47332471
  4.75   0.47332489
  4.76   0.47332507
  4.77   0.47332525
  4.78   0.47332542
  4.79   0.47332558
  4.80   0.47332574
  4.81   0.47332590
  4.82   0.47332606
  4.83   0.47332621
  4.84   0.47332636
  4.85   0.47332650
  4.86   0.47332665
  4.87   0.47332678
  4.88   0.47332692
  4.89   0.47332705
  4.90   0.47332718
  4.91   0.47332731
  4.92   0.47332743
  4.93   0.47332755
  4.94   0.47332767
  4.95   0.47332779
  4.96   0.47332790
  4.97   0.47332801
  4.98   0.47332812
  4.99   0.47332822
  5.00   0.47332833


==> sL_mkenergy_pde100_dt1.0e-03_data.txt <==
  0.01   0.00994961
  0.02   0.01964813
  0.03   0.02914873
  0.04   0.03842983
  0.05   0.04743833
  0.06   0.05610103
  0.07   0.06434682
  0.08   0.07212166
  0.09   0.07939322
  0.10   0.08614917
  0.11   0.09239297
  0.12   0.09813937
  0.13   0.10341060
  0.14   0.10823333
  0.15   0.11263651
  0.16   0.11664983
  0.17   0.12030271
  0.18   0.12362358
  0.19   0.12663954
  0.20   0.12937609
  0.21   0.13185704
  0.22   0.13410450
  0.23   0.13613887
  0.24   0.13797897
  0.25   0.13964205
  0.26   0.14114395
  0.27   0.14249917
  0.28   0.14372095
  0.29   0.14482140
  0.30   0.14581157
  0.31   0.14670156
  0.32   0.14750056
  0.33   0.14821696
  0.34   0.14885840
  0.35   0.14943187
  0.36   0.14994370
  0.37   0.15039969
  0.38   0.15080511
  0.39   0.15116477
  0.40   0.15148303
  0.41   0.15176390
  0.42   0.15201101
  0.43   0.15222770
  0.44   0.15241700
  0.45   0.15258169
  0.46   0.15272433
  0.47   0.15284724
  0.48   0.15295257
  0.49   0.15304227
  0.50   0.15311814
  0.51   0.15318183
  0.52   0.15323483
  0.53   0.15327851
  0.54   0.15331411
  0.55   0.15334276
  0.56   0.15336548
  0.57   0.15338320
  0.58   0.15339674
  0.59   0.15340685
  0.60   0.15341418
  0.61   0.15341934
  0.62   0.15342283
  0.63   0.15342513
  0.64   0.15342664
  0.65   0.15342770
  0.66   0.15342863
  0.67   0.15342968
  0.68   0.15343108
  0.69   0.15343301
  0.70   0.15343564
  0.71   0.15343909
  0.72   0.15344346
  0.73   0.15344884
  0.74   0.15345528
  0.75   0.15346283
  0.76   0.15347151
  0.77   0.15348134
  0.78   0.15349231
  0.79   0.15350443
  0.80   0.15351766
  0.81   0.15353199
  0.82   0.15354738
  0.83   0.15356380
  0.84   0.15358121
  0.85   0.15359955
  0.86   0.15361878
  0.87   0.15363886
  0.88   0.15365972
  0.89   0.15368132
  0.90   0.15370360
  0.91   0.15372651
  0.92   0.15375000
  0.93   0.15377401
  0.94   0.15379849
  0.95   0.15382339
  0.96   0.15384866
  0.97   0.15387425
  0.98   0.15390012
  0.99   0.15392621
  1.00   0.15395249
  1.01   0.15397890
  1.02   0.15400542
  1.03   0.15403200
  1.04   0.15405860
  1.05   0.15408519
  1.06   0.15411173
  1.07   0.15413820
  1.08   0.15416456
  1.09   0.15419078
  1.10   0.15421684
  1.11   0.15424271
  1.12   0.15426837
  1.13   0.15429380
  1.14   0.15431897
  1.15   0.15434386
  1.16   0.15436847
  1.17   0.15439277
  1.18   0.15441674
  1.19   0.15444038
  1.20   0.15446367
  1.21   0.15448660
  1.22   0.15450916
  1.23   0.15453134
  1.24   0.15455313
  1.25   0.15457453
  1.26   0.15459552
  1.27   0.15461611
  1.28   0.15463629
  1.29   0.15465606
  1.30   0.15467540
  1.31   0.15469433
  1.32   0.15471284
  1.33   0.15473092
  1.34   0.15474858
  1.35   0.15476582
  1.36   0.15478264
  1.37   0.15479903
  1.38   0.15481501
  1.39   0.15483057
  1.40   0.15484572
  1.41   0.15486046
  1.42   0.15487479
  1.43   0.15488871
  1.44   0.15490223
  1.45   0.15491536
  1.46   0.15492809
  1.47   0.15494044
  1.48   0.15495241
  1.49   0.15496400
  1.50   0.15497521
  1.51   0.15498606
  1.52   0.15499655
  1.53   0.15500668
  1.54   0.15501647
  1.55   0.15502591
  1.56   0.15503501
  1.57   0.15504378
  1.58   0.15505223
  1.59   0.15506036
  1.60   0.15506818
  1.61   0.15507569
  1.62   0.15508290
  1.63   0.15508982
  1.64   0.15509645
  1.65   0.15510280
  1.66   0.15510888
  1.67   0.15511470
  1.68   0.15512025
  1.69   0.15512555
  1.70   0.15513060
  1.71   0.15513541
  1.72   0.15513999
  1.73   0.15514434
  1.74   0.15514847
  1.75   0.15515238
  1.76   0.15515608
  1.77   0.15515958
  1.78   0.15516289
  1.79   0.15516600
  1.80   0.15516893
  1.81   0.15517168
  1.82   0.15517426
  1.83   0.15517667
  1.84   0.15517892
  1.85   0.15518102
  1.86   0.15518296
  1.87   0.15518476
  1.88   0.15518642
  1.89   0.15518795
  1.90   0.15518934
  1.91   0.15519062
  1.92   0.15519177
  1.93   0.15519281
  1.94   0.15519374
  1.95   0.15519457
  1.96   0.15519529
  1.97   0.15519592
  1.98   0.15519645
  1.99   0.15519690
  2.00   0.15519727
  2.01   0.15519756
  2.02   0.15519777
  2.03   0.15519791
  2.04   0.15519798
  2.05   0.15519799
  2.06   0.15519793
  2.07   0.15519782
  2.08   0.15519765
  2.09   0.15519743
  2.10   0.15519717
  2.11   0.15519686
  2.12   0.15519650
  2.13   0.15519611
  2.14   0.15519568
  2.15   0.15519522
  2.16   0.15519472
  2.17   0.15519420
  2.18   0.15519364
  2.19   0.15519307
  2.20   0.15519247
  2.21   0.15519184
  2.22   0.15519120
  2.23   0.15519055
  2.24   0.15518988
  2.25   0.15518919
  2.26   0.15518849
  2.27   0.15518779
  2.28   0.15518707
  2.29   0.15518635
  2.30   0.15518562
  2.31   0.15518488
  2.32   0.15518415
  2.33   0.15518341
  2.34   0.15518267
  2.35   0.15518193
  2.36   0.15518119
  2.37   0.15518045
  2.38   0.15517972
  2.39   0.15517899
  2.40   0.15517826
  2.41   0.15517754
  2.42   0.15517683
  2.43   0.15517612
  2.44   0.15517542
  2.45   0.15517473
  2.46   0.15517404
  2.47   0.15517337
  2.48   0.15517270
  2.49   0.15517204
  2.50   0.15517139
  2.51   0.15517076
  2.52   0.15517013
  2.53   0.15516952
  2.54   0.15516891
  2.55   0.15516832
  2.56   0.15516774
  2.57   0.15516717
  2.58   0.15516661
  2.59   0.15516606
  2.60   0.15516553
  2.61   0.15516501
  2.62   0.15516450
  2.63   0.15516400
  2.64   0.15516351
  2.65   0.15516304
  2.66   0.15516258
  2.67   0.15516213
  2.68   0.15516169
  2.69   0.15516127
  2.70   0.15516085
  2.71   0.15516045
  2.72   0.15516006
  2.73   0.15515968
  2.74   0.15515932
  2.75   0.15515896
  2.76   0.15515862
  2.77   0.15515829
  2.78   0.15515796
  2.79   0.15515765
  2.80   0.15515735
  2.81   0.15515706
  2.82   0.15515678
  2.83   0.15515651
  2.84   0.15515626
  2.85   0.15515601
  2.86   0.15515577
  2.87   0.15515554
  2.88   0.15515531
  2.89   0.15515510
  2.90   0.15515490
  2.91   0.15515470
  2.92   0.15515452
  2.93   0.15515434
  2.94   0.15515417
  2.95   0.15515400
  2.96   0.15515385
  2.97   0.15515370
  2.98   0.15515356
  2.99   0.15515343
  3.00   0.15515330
  3.01   0.15515318
  3.02   0.15515306
  3.03   0.15515296
  3.04   0.15515286
  3.05   0.15515276
  3.06   0.15515267
  3.07   0.15515258
  3.08   0.15515250
  3.09   0.15515243
  3.10   0.15515236
  3.11   0.15515230
  3.12   0.15515224
  3.13   0.15515218
  3.14   0.15515213
  3.15   0.15515208
  3.16   0.15515204
  3.17   0.15515200
  3.18   0.15515196
  3.19   0.15515193
  3.20   0.15515190
  3.21   0.15515188
  3.22   0.15515185
  3.23   0.15515183
  3.24   0.15515182
  3.25   0.15515180
  3.26   0.15515179
  3.27   0.15515178
  3.28   0.15515177
  3.29   0.15515177
  3.30   0.15515176
  3.31   0.15515176
  3.32   0.15515177
  3.33   0.15515177
  3.34   0.15515177
  3.35   0.15515178
  3.36   0.15515179
  3.37   0.15515179
  3.38   0.15515180
  3.39   0.15515182
  3.40   0.15515183
  3.41   0.15515184
  3.42   0.15515186
  3.43   0.15515187
  3.44   0.15515189
  3.45   0.15515191
  3.46   0.15515192
  3.47   0.15515194
  3.48   0.15515196
  3.49   0.15515198
  3.50   0.15515200
  3.51   0.15515202
  3.52   0.15515204
  3.53   0.15515206
  3.54   0.15515208
  3.55   0.15515211
  3.56   0.15515213
  3.57   0.15515215
  3.58   0.15515217
  3.59   0.15515219
  3.60   0.15515222
  3.61   0.15515224
  3.62   0.15515226
  3.63   0.15515228
  3.64   0.15515230
  3.65   0.15515233
  3.66   0.15515235
  3.67   0.15515237
  3.68   0.15515239
  3.69   0.15515241
  3.70   0.15515243
  3.71   0.15515246
  3.72   0.15515248
  3.73   0.15515250
  3.74   0.15515252
  3.75   0.15515254
  3.76   0.15515256
  3.77   0.15515258
  3.78   0.15515259
  3.79   0.15515261
  3.80   0.15515263
  3.81   0.15515265
  3.82   0.15515267
  3.83   0.15515268
  3.84   0.15515270
  3.85   0.15515272
  3.86   0.15515273
  3.87   0.15515275
  3.88   0.15515277
  3.89   0.15515278
  3.90   0.15515280
  3.91   0.15515281
  3.92   0.15515282
  3.93   0.15515284
  3.94   0.15515285
  3.95   0.15515286
  3.96   0.15515288
  3.97   0.15515289
  3.98   0.15515290
  3.99   0.15515291
  4.00   0.15515292
  4.01   0.15515293
  4.02   0.15515294
  4.03   0.15515295
  4.04   0.15515296
  4.05   0.15515297
  4.06   0.15515298
  4.07   0.15515299
  4.08   0.15515300
  4.09   0.15515301
  4.10   0.15515302
  4.11   0.15515302
  4.12   0.15515303
  4.13   0.15515304
  4.14   0.15515304
  4.15   0.15515305
  4.16   0.15515306
  4.17   0.15515306
  4.18   0.15515307
  4.19   0.15515307
  4.20   0.15515308
  4.21   0.15515309
  4.22   0.15515309
  4.23   0.15515309
  4.24   0.15515310
  4.25   0.15515310
  4.26   0.15515311
  4.27   0.15515311
  4.28   0.15515311
  4.29   0.15515312
  4.30   0.15515312
  4.31   0.15515312
  4.32   0.15515313
  4.33   0.15515313
  4.34   0.15515313
  4.35   0.15515313
  4.36   0.15515314
  4.37   0.15515314
  4.38   0.15515314
  4.39   0.15515314
  4.40   0.15515314
  4.41   0.15515314
  4.42   0.15515315
  4.43   0.15515315
  4.44   0.15515315
  4.45   0.15515315
  4.46   0.15515315
  4.47   0.15515315
  4.48   0.15515315
  4.49   0.15515315
  4.50   0.15515315
  4.51   0.15515315
  4.52   0.15515315
  4.53   0.15515315
  4.54   0.15515315
  4.55   0.15515315
  4.56   0.15515315
  4.57   0.15515315
  4.58   0.15515315
  4.59   0.15515315
  4.60   0.15515315
  4.61   0.15515315
  4.62   0.15515315
  4.63   0.15515315
  4.64   0.15515315
  4.65   0.15515315
  4.66   0.15515315
  4.67   0.15515315
  4.68   0.15515315
  4.69   0.15515315
  4.70   0.15515315
  4.71   0.15515315
  4.72   0.15515315
  4.73   0.15515315
  4.74   0.15515315
  4.75   0.15515315
  4.76   0.15515315
  4.77   0.15515315
  4.78   0.15515315
  4.79   0.15515315
  4.80   0.15515315
  4.81   0.15515314
  4.82   0.15515314
  4.83   0.15515314
  4.84   0.15515314
  4.85   0.15515314
  4.86   0.15515314
  4.87   0.15515314
  4.88   0.15515314
  4.89   0.15515314
  4.90   0.15515314
  4.91   0.15515314
  4.92   0.15515314
  4.93   0.15515314
  4.94   0.15515314
  4.95   0.15515314
  4.96   0.15515313
  4.97   0.15515313
  4.98   0.15515313
  4.99   0.15515313
  5.00   0.15515313


==> sL_mkenergy_pde200_dt1.0e-03_data.txt <==
  0.01   0.00994961
  0.02   0.01964828
  0.03   0.02915318
  0.04   0.03846591
  0.05   0.04758828
  0.06   0.05652218
  0.07   0.06526957
  0.08   0.07383242
  0.09   0.08221272
  0.10   0.09041239
  0.11   0.09843324
  0.12   0.10627697
  0.13   0.11394504
  0.14   0.12143875
  0.15   0.12875920
  0.16   0.13590731
  0.17   0.14288388
  0.18   0.14968964
  0.19   0.15632528
  0.20   0.16279151
  0.21   0.16908910
  0.22   0.17521891
  0.23   0.18118193
  0.24   0.18697929
  0.25   0.19261229
  0.26   0.19808241
  0.27   0.20339131
  0.28   0.20854088
  0.29   0.21353316
  0.30   0.21837045
  0.31   0.22305521
  0.32   0.22759012
  0.33   0.23197801
  0.34   0.23622191
  0.35   0.24032499
  0.36   0.24429053
  0.37   0.24812195
  0.38   0.25182274
  0.39   0.25539646
  0.40   0.25884672
  0.41   0.26217716
  0.42   0.26539141
  0.43   0.26849314
  0.44   0.27148594
  0.45   0.27437340
  0.46   0.27715907
  0.47   0.27984642
  0.48   0.28243888
  0.49   0.28493979
  0.50   0.28735242
  0.51   0.28967997
  0.52   0.29192553
  0.53   0.29409213
  0.54   0.29618271
  0.55   0.29820010
  0.56   0.30014707
  0.57   0.30202626
  0.58   0.30384026
  0.59   0.30559155
  0.60   0.30728253
  0.61   0.30891553
  0.62   0.31049276
  0.63   0.31201637
  0.64   0.31348844
  0.65   0.31491096
  0.66   0.31628584
  0.67   0.31761492
  0.68   0.31889997
  0.69   0.32014269
  0.70   0.32134472
  0.71   0.32250762
  0.72   0.32363290
  0.73   0.32472201
  0.74   0.32577632
  0.75   0.32679719
  0.76   0.32778587
  0.77   0.32874359
  0.78   0.32967153
  0.79   0.33057082
  0.80   0.33144252
  0.81   0.33228769
  0.82   0.33310729
  0.83   0.33390230
  0.84   0.33467361
  0.85   0.33542211
  0.86   0.33614861
  0.87   0.33685393
  0.88   0.33753884
  0.89   0.33820406
  0.90   0.33885030
  0.91   0.33947823
  0.92   0.34008851
  0.93   0.34068174
  0.94   0.34125852
  0.95   0.34181942
  0.96   0.34236499
  0.97   0.34289573
  0.98   0.34341215
  0.99   0.34391474
  1.00   0.34440394
  1.01   0.34488019
  1.02   0.34534392
  1.03   0.34579553
  1.04   0.34623541
  1.05   0.34666392
  1.06   0.34708142
  1.07   0.34748825
  1.08   0.34788473
  1.09   0.34827119
  1.10   0.34864791
  1.11   0.34901520
  1.12   0.34937332
  1.13   0.34972255
  1.14   0.35006313
  1.15   0.35039531
  1.16   0.35071933
  1.17   0.35103542
  1.18   0.35134379
  1.19   0.35164466
  1.20   0.35193822
  1.21   0.35222467
  1.22   0.35250420
  1.23   0.35277699
  1.24   0.35304321
  1.25   0.35330303
  1.26   0.35355661
  1.27   0.35380411
  1.28   0.35404568
  1.29   0.35428146
  1.30   0.35451161
  1.31   0.35473624
  1.32   0.35495550
  1.33   0.35516952
  1.34   0.35537842
  1.35   0.35558231
  1.36   0.35578132
  1.37   0.35597556
  1.38   0.35616513
  1.39   0.35635015
  1.40   0.35653072
  1.41   0.35670694
  1.42   0.35687891
  1.43   0.35704672
  1.44   0.35721046
  1.45   0.35737023
  1.46   0.35752612
  1.47   0.35767821
  1.48   0.35782658
  1.49   0.35797132
  1.50   0.35811251
  1.51   0.35825022
  1.52   0.35838453
  1.53   0.35851552
  1.54   0.35864326
  1.55   0.35876781
  1.56   0.35888926
  1.57   0.35900766
  1.58   0.35912309
  1.59   0.35923560
  1.60   0.35934527
  1.61   0.35945216
  1.62   0.35955632
  1.63   0.35965782
  1.64   0.35975672
  1.65   0.35985307
  1.66   0.35994693
  1.67   0.36003836
  1.68   0.36012741
  1.69   0.36021413
  1.70   0.36029858
  1.71   0.36038080
  1.72   0.36046085
  1.73   0.36053878
  1.74   0.36061464
  1.75   0.36068847
  1.76   0.36076031
  1.77   0.36083023
  1.78   0.36089825
  1.79   0.36096443
  1.80   0.36102880
  1.81   0.36109141
  1.82   0.36115230
  1.83   0.36121152
  1.84   0.36126909
  1.85   0.36132507
  1.86   0.36137949
  1.87   0.36143238
  1.88   0.36148378
  1.89   0.36153374
  1.90   0.36158228
  1.91   0.36162944
  1.92   0.36167525
  1.93   0.36171976
  1.94   0.36176298
  1.95   0.36180495
  1.96   0.36184571
  1.97   0.36188528
  1.98   0.36192370
  1.99   0.36196099
  2.00   0.36199719
  2.01   0.36203231
  2.02   0.36206640
  2.03   0.36209947
  2.04   0.36213155
  2.05   0.36216268
  2.06   0.36219287
  2.07   0.36222215
  2.08   0.36225054
  2.09   0.36227807
  2.10   0.36230476
  2.11   0.36233063
  2.12   0.36235571
  2.13   0.36238002
  2.14   0.36240358
  2.15   0.36242640
  2.16   0.36244852
  2.17   0.36246995
  2.18   0.36249071
  2.19   0.36251081
  2.20   0.36253028
  2.21   0.36254914
  2.22   0.36256740
  2.23   0.36258507
  2.24   0.36260219
  2.25   0.36261876
  2.26   0.36263479
  2.27   0.36265031
  2.28   0.36266533
  2.29   0.36267987
  2.30   0.36269393
  2.31   0.36270753
  2.32   0.36272070
  2.33   0.36273343
  2.34   0.36274574
  2.35   0.36275765
  2.36   0.36276917
  2.37   0.36278030
  2.38   0.36279107
  2.39   0.36280148
  2.40   0.36281154
  2.41   0.36282127
  2.42   0.36283068
  2.43   0.36283976
  2.44   0.36284855
  2.45   0.36285704
  2.46   0.36286524
  2.47   0.36287316
  2.48   0.36288082
  2.49   0.36288822
  2.50   0.36289536
  2.51   0.36290227
  2.52   0.36290893
  2.53   0.36291537
  2.54   0.36292159
  2.55   0.36292760
  2.56   0.36293340
  2.57   0.36293900
  2.58   0.36294441
  2.59   0.36294964
  2.60   0.36295468
  2.61   0.36295955
  2.62   0.36296425
  2.63   0.36296879
  2.64   0.36297317
  2.65   0.36297740
  2.66   0.36298148
  2.67   0.36298542
  2.68   0.36298923
  2.69   0.36299290
  2.70   0.36299644
  2.71   0.36299987
  2.72   0.36300317
  2.73   0.36300636
  2.74   0.36300943
  2.75   0.36301240
  2.76   0.36301527
  2.77   0.36301803
  2.78   0.36302070
  2.79   0.36302328
  2.80   0.36302577
  2.81   0.36302817
  2.82   0.36303048
  2.83   0.36303272
  2.84   0.36303488
  2.85   0.36303696
  2.86   0.36303897
  2.87   0.36304092
  2.88   0.36304279
  2.89   0.36304460
  2.90   0.36304635
  2.91   0.36304803
  2.92   0.36304966
  2.93   0.36305123
  2.94   0.36305275
  2.95   0.36305422
  2.96   0.36305563
  2.97   0.36305700
  2.98   0.36305832
  2.99   0.36305960
  3.00   0.36306083
  3.01   0.36306202
  3.02   0.36306317
  3.03   0.36306428
  3.04   0.36306535
  3.05   0.36306639
  3.06   0.36306739
  3.07   0.36306836
  3.08   0.36306930
  3.09   0.36307020
  3.10   0.36307108
  3.11   0.36307192
  3.12   0.36307274
  3.13   0.36307353
  3.14   0.36307429
  3.15   0.36307503
  3.16   0.36307575
  3.17   0.36307644
  3.18   0.36307711
  3.19   0.36307776
  3.20   0.36307839
  3.21   0.36307899
  3.22   0.36307958
  3.23   0.36308015
  3.24   0.36308070
  3.25   0.36308123
  3.26   0.36308175
  3.27   0.36308225
  3.28   0.36308273
  3.29   0.36308320
  3.30   0.36308366
  3.31   0.36308410
  3.32   0.36308452
  3.33   0.36308494
  3.34   0.36308534
  3.35   0.36308572
  3.36   0.36308610
  3.37   0.36308647
  3.38   0.36308682
  3.39   0.36308716
  3.40   0.36308750
  3.41   0.36308782
  3.42   0.36308813
  3.43   0.36308844
  3.44   0.36308873
  3.45   0.36308902
  3.46   0.36308930
  3.47   0.36308957
  3.48   0.36308983
  3.49   0.36309008
  3.50   0.36309033
  3.51   0.36309057
  3.52   0.36309080
  3.53   0.36309103
  3.54   0.36309125
  3.55   0.36309146
  3.56   0.36309167
  3.57   0.36309187
  3.58   0.36309207
  3.59   0.36309226
  3.60   0.36309244
  3.61   0.36309262
  3.62   0.36309280
  3.63   0.36309297
  3.64   0.36309313
  3.65   0.36309329
  3.66   0.36309345
  3.67   0.36309360
  3.68   0.36309375
  3.69   0.36309389
  3.70   0.36309403
  3.71   0.36309417
  3.72   0.36309430
  3.73   0.36309443
  3.74   0.36309456
  3.75   0.36309468
  3.76   0.36309480
  3.77   0.36309491
  3.78   0.36309502
  3.79   0.36309513
  3.80   0.36309524
  3.81   0.36309534
  3.82   0.36309544
  3.83   0.36309554
  3.84   0.36309563
  3.85   0.36309573
  3.86   0.36309582
  3.87   0.36309590
  3.88   0.36309599
  3.89   0.36309607
  3.90   0.36309615
  3.91   0.36309623
  3.92   0.36309631
  3.93   0.36309638
  3.94   0.36309645
  3.95   0.36309652
  3.96   0.36309659
  3.97   0.36309666
  3.98   0.36309672
  3.99   0.36309679
  4.00   0.36309685
  4.01   0.36309691
  4.02   0.36309697
  4.03   0.36309702
  4.04   0.36309708
  4.05   0.36309713
  4.06   0.36309718
  4.07   0.36309723
  4.08   0.36309728
  4.09   0.36309733
  4.10   0.36309738
  4.11   0.36309742
  4.12   0.36309747
  4.13   0.36309751
  4.14   0.36309755
  4.15   0.36309759
  4.16   0.36309763
  4.17   0.36309767
  4.18   0.36309771
  4.19   0.36309774
  4.20   0.36309778
  4.21   0.36309781
  4.22   0.36309784
  4.23   0.36309788
  4.24   0.36309791
  4.25   0.36309794
  4.26   0.36309797
  4.27   0.36309800
  4.28   0.36309803
  4.29   0.36309805
  4.30   0.36309808
  4.31   0.36309811
  4.32   0.36309813
  4.33   0.36309815
  4.34   0.36309818
  4.35   0.36309820
  4.36   0.36309822
  4.37   0.36309825
  4.38   0.36309827
  4.39   0.36309829
  4.40   0.36309831
  4.41   0.36309833
  4.42   0.36309834
  4.43   0.36309836
  4.44   0.36309838
  4.45   0.36309840
  4.46   0.36309841
  4.47   0.36309843
  4.48   0.36309845
  4.49   0.36309846
  4.50   0.36309848
  4.51   0.36309849
  4.52   0.36309850
  4.53   0.36309852
  4.54   0.36309853
  4.55   0.36309854
  4.56   0.36309856
  4.57   0.36309857
  4.58   0.36309858
  4.59   0.36309859
  4.60   0.36309860
  4.61   0.36309861
  4.62   0.36309862
  4.63   0.36309863
  4.64   0.36309864
  4.65   0.36309865
  4.66   0.36309866
  4.67   0.36309867
  4.68   0.36309868
  4.69   0.36309869
  4.70   0.36309869
  4.71   0.36309870
  4.72   0.36309871
  4.73   0.36309872
  4.74   0.36309872
  4.75   0.36309873
  4.76   0.36309874
  4.77   0.36309874
  4.78   0.36309875
  4.79   0.36309875
  4.80   0.36309876
  4.81   0.36309877
  4.82   0.36309877
  4.83   0.36309878
  4.84   0.36309878
  4.85   0.36309879
  4.86   0.36309879
  4.87   0.36309880
  4.88   0.36309880
  4.89   0.36309881
  4.90   0.36309881
  4.91   0.36309881
  4.92   0.36309882
  4.93   0.36309882
  4.94   0.36309883
  4.95   0.36309883
  4.96   0.36309883
  4.97   0.36309884
  4.98   0.36309884
  4.99   0.36309884
  5.00   0.36309884


==> sL_mkenergy_pde300_dt1.0e-03_data.txt <==
  0.01   0.00994961
  0.02   0.01964828
  0.03   0.02915318
  0.04   0.03846591
  0.05   0.04758828
  0.06   0.05652218
  0.07   0.06526957
  0.08   0.07383246
  0.09   0.08221286
  0.10   0.09041285
  0.11   0.09843450
  0.12   0.10627990
  0.13   0.11395118
  0.14   0.12145047
  0.15   0.12877990
  0.16   0.13594163
  0.17   0.14293781
  0.18   0.14977062
  0.19   0.15644223
  0.20   0.16295481
  0.21   0.16931056
  0.22   0.17551167
  0.23   0.18156032
  0.24   0.18745872
  0.25   0.19320910
  0.26   0.19881369
  0.27   0.20427478
  0.28   0.20959468
  0.29   0.21477577
  0.30   0.21982049
  0.31   0.22473136
  0.32   0.22951095
  0.33   0.23416193
  0.34   0.23868704
  0.35   0.24308906
  0.36   0.24737085
  0.37   0.25153531
  0.38   0.25558538
  0.39   0.25952402
  0.40   0.26335419
  0.41   0.26707887
  0.42   0.27070099
  0.43   0.27422351
  0.44   0.27764930
  0.45   0.28098124
  0.46   0.28422213
  0.47   0.28737473
  0.48   0.29044175
  0.49   0.29342580
  0.50   0.29632948
  0.51   0.29915529
  0.52   0.30190566
  0.53   0.30458295
  0.54   0.30718948
  0.55   0.30972746
  0.56   0.31219905
  0.57   0.31460634
  0.58   0.31695135
  0.59   0.31923604
  0.60   0.32146230
  0.61   0.32363194
  0.62   0.32574674
  0.63   0.32780840
  0.64   0.32981856
  0.65   0.33177880
  0.66   0.33369066
  0.67   0.33555562
  0.68   0.33737510
  0.69   0.33915048
  0.70   0.34088308
  0.71   0.34257418
  0.72   0.34422503
  0.73   0.34583680
  0.74   0.34741066
  0.75   0.34894770
  0.76   0.35044901
  0.77   0.35191560
  0.78   0.35334848
  0.79   0.35474861
  0.80   0.35611691
  0.81   0.35745428
  0.82   0.35876158
  0.83   0.36003965
  0.84   0.36128928
  0.85   0.36251126
  0.86   0.36370634
  0.87   0.36487522
  0.88   0.36601863
  0.89   0.36713722
  0.90   0.36823166
  0.91   0.36930256
  0.92   0.37035054
  0.93   0.37137618
  0.94   0.37238006
  0.95   0.37336271
  0.96   0.37432467
  0.97   0.37526645
  0.98   0.37618854
  0.99   0.37709143
  1.00   0.37797556
  1.01   0.37884141
  1.02   0.37968938
  1.03   0.38051991
  1.04   0.38133340
  1.05   0.38213025
  1.06   0.38291082
  1.07   0.38367549
  1.08   0.38442462
  1.09   0.38515855
  1.10   0.38587762
  1.11   0.38658215
  1.12   0.38727246
  1.13   0.38794885
  1.14   0.38861162
  1.15   0.38926105
  1.16   0.38989744
  1.17   0.39052104
  1.18   0.39113212
  1.19   0.39173094
  1.20   0.39231775
  1.21   0.39289279
  1.22   0.39345630
  1.23   0.39400851
  1.24   0.39454964
  1.25   0.39507991
  1.26   0.39559953
  1.27   0.39610872
  1.28   0.39660766
  1.29   0.39709657
  1.30   0.39757564
  1.31   0.39804505
  1.32   0.39850498
  1.33   0.39895562
  1.34   0.39939714
  1.35   0.39982972
  1.36   0.40025352
  1.37   0.40066871
  1.38   0.40107545
  1.39   0.40147389
  1.40   0.40186420
  1.41   0.40224652
  1.42   0.40262100
  1.43   0.40298778
  1.44   0.40334702
  1.45   0.40369885
  1.46   0.40404340
  1.47   0.40438082
  1.48   0.40471123
  1.49   0.40503476
  1.50   0.40535155
  1.51   0.40566172
  1.52   0.40596538
  1.53   0.40626267
  1.54   0.40655370
  1.55   0.40683859
  1.56   0.40711745
  1.57   0.40739039
  1.58   0.40765753
  1.59   0.40791898
  1.60   0.40817484
  1.61   0.40842521
  1.62   0.40867021
  1.63   0.40890994
  1.64   0.40914449
  1.65   0.40937396
  1.66   0.40959845
  1.67   0.40981806
  1.68   0.41003288
  1.69   0.41024300
  1.70   0.41044852
  1.71   0.41064952
  1.72   0.41084609
  1.73   0.41103832
  1.74   0.41122629
  1.75   0.41141010
  1.76   0.41158980
  1.77   0.41176551
  1.78   0.41193728
  1.79   0.41210520
  1.80   0.41226934
  1.81   0.41242979
  1.82   0.41258662
  1.83   0.41273989
  1.84   0.41288969
  1.85   0.41303608
  1.86   0.41317914
  1.87   0.41331892
  1.88   0.41345551
  1.89   0.41358896
  1.90   0.41371934
  1.91   0.41384671
  1.92   0.41397115
  1.93   0.41409270
  1.94   0.41421143
  1.95   0.41432740
  1.96   0.41444067
  1.97   0.41455130
  1.98   0.41465934
  1.99   0.41476484
  2.00   0.41486787
  2.01   0.41496847
  2.02   0.41506671
  2.03   0.41516262
  2.04   0.41525626
  2.05   0.41534768
  2.06   0.41543693
  2.07   0.41552406
  2.08   0.41560912
  2.09   0.41569214
  2.10   0.41577318
  2.11   0.41585227
  2.12   0.41592947
  2.13   0.41600482
  2.14   0.41607835
  2.15   0.41615011
  2.16   0.41622014
  2.17   0.41628848
  2.18   0.41635516
  2.19   0.41642023
  2.20   0.41648372
  2.21   0.41654566
  2.22   0.41660610
  2.23   0.41666507
  2.24   0.41672260
  2.25   0.41677872
  2.26   0.41683348
  2.27   0.41688689
  2.28   0.41693900
  2.29   0.41698982
  2.30   0.41703940
  2.31   0.41708776
  2.32   0.41713494
  2.33   0.41718095
  2.34   0.41722583
  2.35   0.41726960
  2.36   0.41731229
  2.37   0.41735392
  2.38   0.41739453
  2.39   0.41743414
  2.40   0.41747276
  2.41   0.41751043
  2.42   0.41754716
  2.43   0.41758298
  2.44   0.41761791
  2.45   0.41765198
  2.46   0.41768520
  2.47   0.41771760
  2.48   0.41774919
  2.49   0.41777999
  2.50   0.41781003
  2.51   0.41783932
  2.52   0.41786788
  2.53   0.41789573
  2.54   0.41792288
  2.55   0.41794936
  2.56   0.41797518
  2.57   0.41800036
  2.58   0.41802491
  2.59   0.41804884
  2.60   0.41807218
  2.61   0.41809494
  2.62   0.41811713
  2.63   0.41813877
  2.64   0.41815986
  2.65   0.41818043
  2.66   0.41820049
  2.67   0.41822005
  2.68   0.41823912
  2.69   0.41825771
  2.70   0.41827584
  2.71   0.41829352
  2.72   0.41831076
  2.73   0.41832757
  2.74   0.41834396
  2.75   0.41835994
  2.76   0.41837552
  2.77   0.41839072
  2.78   0.41840553
  2.79   0.41841998
  2.80   0.41843407
  2.81   0.41844781
  2.82   0.41846121
  2.83   0.41847428
  2.84   0.41848702
  2.85   0.41849944
  2.86   0.41851156
  2.87   0.41852337
  2.88   0.41853490
  2.89   0.41854613
  2.90   0.41855709
  2.91   0.41856778
  2.92   0.41857820
  2.93   0.41858837
  2.94   0.41859828
  2.95   0.41860795
  2.96   0.41861738
  2.97   0.41862658
  2.98   0.41863555
  2.99   0.41864430
  3.00   0.41865284
  3.01   0.41866116
  3.02   0.41866928
  3.03   0.41867720
  3.04   0.41868493
  3.05   0.41869246
  3.06   0.41869981
  3.07   0.41870698
  3.08   0.41871398
  3.09   0.41872080
  3.10   0.41872746
  3.11   0.41873395
  3.12   0.41874029
  3.13   0.41874647
  3.14   0.41875249
  3.15   0.41875838
  3.16   0.41876412
  3.17   0.41876971
  3.18   0.41877518
  3.19   0.41878051
  3.20   0.41878571
  3.21   0.41879078
  3.22   0.41879573
  3.23   0.41880056
  3.24   0.41880527
  3.25   0.41880987
  3.26   0.41881436
  3.27   0.41881874
  3.28   0.41882301
  3.29   0.41882718
  3.30   0.41883125
  3.31   0.41883522
  3.32   0.41883909
  3.33   0.41884287
  3.34   0.41884656
  3.35   0.41885016
  3.36   0.41885368
  3.37   0.41885710
  3.38   0.41886045
  3.39   0.41886372
  3.40   0.41886691
  3.41   0.41887002
  3.42   0.41887305
  3.43   0.41887602
  3.44   0.41887891
  3.45   0.41888173
  3.46   0.41888449
  3.47   0.41888718
  3.48   0.41888980
  3.49   0.41889237
  3.50   0.41889487
  3.51   0.41889731
  3.52   0.41889969
  3.53   0.41890202
  3.54   0.41890429
  3.55   0.41890651
  3.56   0.41890867
  3.57   0.41891078
  3.58   0.41891284
  3.59   0.41891485
  3.60   0.41891682
  3.61   0.41891874
  3.62   0.41892061
  3.63   0.41892244
  3.64   0.41892422
  3.65   0.41892596
  3.66   0.41892766
  3.67   0.41892932
  3.68   0.41893094
  3.69   0.41893252
  3.70   0.41893407
  3.71   0.41893558
  3.72   0.41893705
  3.73   0.41893848
  3.74   0.41893989
  3.75   0.41894126
  3.76   0.41894259
  3.77   0.41894390
  3.78   0.41894517
  3.79   0.41894642
  3.80   0.41894763
  3.81   0.41894882
  3.82   0.41894997
  3.83   0.41895110
  3.84   0.41895221
  3.85   0.41895328
  3.86   0.41895434
  3.87   0.41895536
  3.88   0.41895636
  3.89   0.41895734
  3.90   0.41895830
  3.91   0.41895923
  3.92   0.41896014
  3.93   0.41896103
  3.94   0.41896190
  3.95   0.41896275
  3.96   0.41896357
  3.97   0.41896438
  3.98   0.41896517
  3.99   0.41896594
  4.00   0.41896669
  4.01   0.41896742
  4.02   0.41896814
  4.03   0.41896884
  4.04   0.41896952
  4.05   0.41897019
  4.06   0.41897084
  4.07   0.41897148
  4.08   0.41897210
  4.09   0.41897270
  4.10   0.41897329
  4.11   0.41897387
  4.12   0.41897443
  4.13   0.41897498
  4.14   0.41897552
  4.15   0.41897605
  4.16   0.41897656
  4.17   0.41897706
  4.18   0.41897755
  4.19   0.41897802
  4.20   0.41897849
  4.21   0.41897894
  4.22   0.41897938
  4.23   0.41897982
  4.24   0.41898024
  4.25   0.41898065
  4.26   0.41898105
  4.27   0.41898145
  4.28   0.41898183
  4.29   0.41898220
  4.30   0.41898257
  4.31   0.41898293
  4.32   0.41898327
  4.33   0.41898361
  4.34   0.41898395
  4.35   0.41898427
  4.36   0.41898459
  4.37   0.41898489
  4.38   0.41898520
  4.39   0.41898549
  4.40   0.41898578
  4.41   0.41898606
  4.42   0.41898633
  4.43   0.41898660
  4.44   0.41898686
  4.45   0.41898711
  4.46   0.41898736
  4.47   0.41898760
  4.48   0.41898784
  4.49   0.41898807
  4.50   0.41898830
  4.51   0.41898852
  4.52   0.41898873
  4.53   0.41898894
  4.54   0.41898915
  4.55   0.41898935
  4.56   0.41898954
  4.57   0.41898973
  4.58   0.41898992
  4.59   0.41899010
  4.60   0.41899028
  4.61   0.41899045
  4.62   0.41899062
  4.63   0.41899078
  4.64   0.41899094
  4.65   0.41899110
  4.66   0.41899125
  4.67   0.41899140
  4.68   0.41899155
  4.69   0.41899169
  4.70   0.41899183
  4.71   0.41899197
  4.72   0.41899210
  4.73   0.41899223
  4.74   0.41899235
  4.75   0.41899248
  4.76   0.41899260
  4.77   0.41899271
  4.78   0.41899283
  4.79   0.41899294
  4.80   0.41899305
  4.81   0.41899315
  4.82   0.41899326
  4.83   0.41899336
  4.84   0.41899346
  4.85   0.41899355
  4.86   0.41899365
  4.87   0.41899374
  4.88   0.41899383
  4.89   0.41899392
  4.90   0.41899400
  4.91   0.41899409
  4.92   0.41899417
  4.93   0.41899425
  4.94   0.41899432
  4.95   0.41899440
  4.96   0.41899447
  4.97   0.41899455
  4.98   0.41899462
  4.99   0.41899469
  5.00   0.41899475


==> sL_mkenergy_pde350_dt1.0e-03_data.txt <==
  0.01   0.00994961
  0.02   0.01964828
  0.03   0.02915318
  0.04   0.03846591
  0.05   0.04758828
  0.06   0.05652218
  0.07   0.06526957
  0.08   0.07383246
  0.09   0.08221286
  0.10   0.09041285
  0.11   0.09843450
  0.12   0.10627990
  0.13   0.11395118
  0.14   0.12145047
  0.15   0.12877990
  0.16   0.13594163
  0.17   0.14293781
  0.18   0.14977063
  0.19   0.15644224
  0.20   0.16295485
  0.21   0.16931062
  0.22   0.17551177
  0.23   0.18156049
  0.24   0.18745899
  0.25   0.19320951
  0.26   0.19881430
  0.27   0.20427566
  0.28   0.20959592
  0.29   0.21477747
  0.30   0.21982279
  0.31   0.22473441
  0.32   0.22951493
  0.33   0.23416704
  0.34   0.23869350
  0.35   0.24309713
  0.36   0.24738081
  0.37   0.25154748
  0.38   0.25560009
  0.39   0.25954162
  0.40   0.26337508
  0.41   0.26710345
  0.42   0.27072970
  0.43   0.27425680
  0.44   0.27768765
  0.45   0.28102514
  0.46   0.28427209
  0.47   0.28743128
  0.48   0.29050541
  0.49   0.29349714
  0.50   0.29640905
  0.51   0.29924364
  0.52   0.30200338
  0.53   0.30469061
  0.54   0.30730765
  0.55   0.30985673
  0.56   0.31233999
  0.57   0.31475952
  0.58   0.31711735
  0.59   0.31941542
  0.60   0.32165562
  0.61   0.32383975
  0.62   0.32596958
  0.63   0.32804680
  0.64   0.33007304
  0.65   0.33204988
  0.66   0.33397883
  0.67   0.33586136
  0.68   0.33769888
  0.69   0.33949276
  0.70   0.34124430
  0.71   0.34295477
  0.72   0.34462539
  0.73   0.34625734
  0.74   0.34785174
  0.75   0.34940970
  0.76   0.35093226
  0.77   0.35242044
  0.78   0.35387522
  0.79   0.35529754
  0.80   0.35668833
  0.81   0.35804844
  0.82   0.35937873
  0.83   0.36068002
  0.84   0.36195310
  0.85   0.36319873
  0.86   0.36441763
  0.87   0.36561052
  0.88   0.36677808
  0.89   0.36792098
  0.90   0.36903984
  0.91   0.37013529
  0.92   0.37120792
  0.93   0.37225829
  0.94   0.37328698
  0.95   0.37429450
  0.96   0.37528138
  0.97   0.37624811
  0.98   0.37719519
  0.99   0.37812308
  1.00   0.37903222
  1.01   0.37992306
  1.02   0.38079602
  1.03   0.38165151
  1.04   0.38248993
  1.05   0.38331165
  1.06   0.38411705
  1.07   0.38490649
  1.08   0.38568032
  1.09   0.38643887
  1.10   0.38718247
  1.11   0.38791145
  1.12   0.38862610
  1.13   0.38932673
  1.14   0.39001363
  1.15   0.39068708
  1.16   0.39134735
  1.17   0.39199471
  1.18   0.39262942
  1.19   0.39325173
  1.20   0.39386189
  1.21   0.39446013
  1.22   0.39504668
  1.23   0.39562178
  1.24   0.39618565
  1.25   0.39673848
  1.26   0.39728051
  1.27   0.39781193
  1.28   0.39833294
  1.29   0.39884374
  1.30   0.39934451
  1.31   0.39983545
  1.32   0.40031673
  1.33   0.40078853
  1.34   0.40125103
  1.35   0.40170440
  1.36   0.40214880
  1.37   0.40258439
  1.38   0.40301135
  1.39   0.40342981
  1.40   0.40383995
  1.41   0.40424190
  1.42   0.40463582
  1.43   0.40502185
  1.44   0.40540013
  1.45   0.40577080
  1.46   0.40613400
  1.47   0.40648987
  1.48   0.40683853
  1.49   0.40718012
  1.50   0.40751477
  1.51   0.40784259
  1.52   0.40816371
  1.53   0.40847826
  1.54   0.40878636
  1.55   0.40908811
  1.56   0.40938364
  1.57   0.40967306
  1.58   0.40995648
  1.59   0.41023401
  1.60   0.41050576
  1.61   0.41077184
  1.62   0.41103234
  1.63   0.41128738
  1.64   0.41153706
  1.65   0.41178146
  1.66   0.41202070
  1.67   0.41225487
  1.68   0.41248406
  1.69   0.41270837
  1.70   0.41292789
  1.71   0.41314271
  1.72   0.41335292
  1.73   0.41355861
  1.74   0.41375986
  1.75   0.41395676
  1.76   0.41414940
  1.77   0.41433785
  1.78   0.41452220
  1.79   0.41470252
  1.80   0.41487890
  1.81   0.41505142
  1.82   0.41522014
  1.83   0.41538514
  1.84   0.41554650
  1.85   0.41570430
  1.86   0.41585859
  1.87   0.41600945
  1.88   0.41615696
  1.89   0.41630117
  1.90   0.41644216
  1.91   0.41657998
  1.92   0.41671472
  1.93   0.41684642
  1.94   0.41697515
  1.95   0.41710097
  1.96   0.41722394
  1.97   0.41734412
  1.98   0.41746157
  1.99   0.41757635
  2.00   0.41768851
  2.01   0.41779811
  2.02   0.41790520
  2.03   0.41800983
  2.04   0.41811206
  2.05   0.41821194
  2.06   0.41830951
  2.07   0.41840483
  2.08   0.41849795
  2.09   0.41858891
  2.10   0.41867777
  2.11   0.41876455
  2.12   0.41884932
  2.13   0.41893212
  2.14   0.41901298
  2.15   0.41909195
  2.16   0.41916908
  2.17   0.41924440
  2.18   0.41931795
  2.19   0.41938978
  2.20   0.41945992
  2.21   0.41952840
  2.22   0.41959528
  2.23   0.41966057
  2.24   0.41972433
  2.25   0.41978657
  2.26   0.41984734
  2.27   0.41990668
  2.28   0.41996460
  2.29   0.42002115
  2.30   0.42007636
  2.31   0.42013025
  2.32   0.42018287
  2.33   0.42023423
  2.34   0.42028436
  2.35   0.42033330
  2.36   0.42038107
  2.37   0.42042770
  2.38   0.42047322
  2.39   0.42051764
  2.40   0.42056101
  2.41   0.42060333
  2.42   0.42064464
  2.43   0.42068496
  2.44   0.42072432
  2.45   0.42076273
  2.46   0.42080021
  2.47   0.42083680
  2.48   0.42087251
  2.49   0.42090736
  2.50   0.42094137
  2.51   0.42097457
  2.52   0.42100697
  2.53   0.42103858
  2.54   0.42106944
  2.55   0.42109955
  2.56   0.42112894
  2.57   0.42115763
  2.58   0.42118562
  2.59   0.42121293
  2.60   0.42123959
  2.61   0.42126561
  2.62   0.42129100
  2.63   0.42131578
  2.64   0.42133997
  2.65   0.42136357
  2.66   0.42138660
  2.67   0.42140908
  2.68   0.42143101
  2.69   0.42145242
  2.70   0.42147332
  2.71   0.42149371
  2.72   0.42151361
  2.73   0.42153303
  2.74   0.42155198
  2.75   0.42157048
  2.76   0.42158854
  2.77   0.42160616
  2.78   0.42162335
  2.79   0.42164014
  2.80   0.42165652
  2.81   0.42167251
  2.82   0.42168811
  2.83   0.42170334
  2.84   0.42171821
  2.85   0.42173272
  2.86   0.42174688
  2.87   0.42176070
  2.88   0.42177419
  2.89   0.42178736
  2.90   0.42180021
  2.91   0.42181276
  2.92   0.42182501
  2.93   0.42183696
  2.94   0.42184863
  2.95   0.42186002
  2.96   0.42187114
  2.97   0.42188199
  2.98   0.42189259
  2.99   0.42190293
  3.00   0.42191303
  3.01   0.42192288
  3.02   0.42193251
  3.03   0.42194190
  3.04   0.42195107
  3.05   0.42196002
  3.06   0.42196876
  3.07   0.42197730
  3.08   0.42198563
  3.09   0.42199376
  3.10   0.42200170
  3.11   0.42200946
  3.12   0.42201703
  3.13   0.42202442
  3.14   0.42203164
  3.15   0.42203868
  3.16   0.42204556
  3.17   0.42205228
  3.18   0.42205884
  3.19   0.42206524
  3.20   0.42207150
  3.21   0.42207761
  3.22   0.42208357
  3.23   0.42208939
  3.24   0.42209508
  3.25   0.42210063
  3.26   0.42210605
  3.27   0.42211135
  3.28   0.42211652
  3.29   0.42212157
  3.30   0.42212650
  3.31   0.42213132
  3.32   0.42213602
  3.33   0.42214062
  3.34   0.42214511
  3.35   0.42214949
  3.36   0.42215377
  3.37   0.42215795
  3.38   0.42216203
  3.39   0.42216601
  3.40   0.42216991
  3.41   0.42217371
  3.42   0.42217743
  3.43   0.42218105
  3.44   0.42218460
  3.45   0.42218806
  3.46   0.42219144
  3.47   0.42219474
  3.48   0.42219797
  3.49   0.42220112
  3.50   0.42220420
  3.51   0.42220720
  3.52   0.42221014
  3.53   0.42221301
  3.54   0.42221581
  3.55   0.42221855
  3.56   0.42222122
  3.57   0.42222383
  3.58   0.42222638
  3.59   0.42222887
  3.60   0.42223131
  3.61   0.42223369
  3.62   0.42223601
  3.63   0.42223828
  3.64   0.42224049
  3.65   0.42224266
  3.66   0.42224478
  3.67   0.42224684
  3.68   0.42224886
  3.69   0.42225083
  3.70   0.42225276
  3.71   0.42225464
  3.72   0.42225648
  3.73   0.42225828
  3.74   0.42226003
  3.75   0.42226175
  3.76   0.42226342
  3.77   0.42226506
  3.78   0.42226665
  3.79   0.42226822
  3.80   0.42226974
  3.81   0.42227123
  3.82   0.42227269
  3.83   0.42227411
  3.84   0.42227550
  3.85   0.42227686
  3.86   0.42227818
  3.87   0.42227948
  3.88   0.42228074
  3.89   0.42228198
  3.90   0.42228319
  3.91   0.42228437
  3.92   0.42228552
  3.93   0.42228665
  3.94   0.42228775
  3.95   0.42228882
  3.96   0.42228987
  3.97   0.42229090
  3.98   0.42229190
  3.99   0.42229288
  4.00   0.42229384
  4.01   0.42229477
  4.02   0.42229568
  4.03   0.42229658
  4.04   0.42229745
  4.05   0.42229830
  4.06   0.42229913
  4.07   0.42229994
  4.08   0.42230074
  4.09   0.42230151
  4.10   0.42230227
  4.11   0.42230301
  4.12   0.42230373
  4.13   0.42230444
  4.14   0.42230513
  4.15   0.42230580
  4.16   0.42230646
  4.17   0.42230710
  4.18   0.42230773
  4.19   0.42230835
  4.20   0.42230895
  4.21   0.42230953
  4.22   0.42231010
  4.23   0.42231066
  4.24   0.42231121
  4.25   0.42231174
  4.26   0.42231226
  4.27   0.42231277
  4.28   0.42231327
  4.29   0.42231375
  4.30   0.42231423
  4.31   0.42231469
  4.32   0.42231515
  4.33   0.42231559
  4.34   0.42231602
  4.35   0.42231644
  4.36   0.42231685
  4.37   0.42231726
  4.38   0.42231765
  4.39   0.42231803
  4.40   0.42231841
  4.41   0.42231878
  4.42   0.42231914
  4.43   0.42231949
  4.44   0.42231983
  4.45   0.42232016
  4.46   0.42232049
  4.47   0.42232081
  4.48   0.42232112
  4.49   0.42232142
  4.50   0.42232172
  4.51   0.42232201
  4.52   0.42232229
  4.53   0.42232257
  4.54   0.42232284
  4.55   0.42232310
  4.56   0.42232336
  4.57   0.42232361
  4.58   0.42232386
  4.59   0.42232410
  4.60   0.42232433
  4.61   0.42232456
  4.62   0.42232478
  4.63   0.42232500
  4.64   0.42232522
  4.65   0.42232543
  4.66   0.42232563
  4.67   0.42232583
  4.68   0.42232602
  4.69   0.42232621
  4.70   0.42232640
  4.71   0.42232658
  4.72   0.42232676
  4.73   0.42232693
  4.74   0.42232710
  4.75   0.42232726
  4.76   0.42232742
  4.77   0.42232758
  4.78   0.42232773
  4.79   0.42232788
  4.80   0.42232803
  4.81   0.42232817
  4.82   0.42232831
  4.83   0.42232845
  4.84   0.42232858
  4.85   0.42232871
  4.86   0.42232884
  4.87   0.42232896
  4.88   0.42232909
  4.89   0.42232920
  4.90   0.42232932
  4.91   0.42232943
  4.92   0.42232954
  4.93   0.42232965
  4.94   0.42232976
  4.95   0.42232986
  4.96   0.42232996
  4.97   0.42233006
  4.98   0.42233015
  4.99   0.42233025
  5.00   0.42233034


==> sL_plasticstate_pde100_dt1.0e-03_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000000
  0.11   0.00000000
  0.12   0.00000000
  0.13   0.00000000
  0.14   0.00000000
  0.15   0.00000000
  0.16   0.00000000
  0.17   0.00000000
  0.18   0.00000000
  0.19   0.00000000
  0.20   0.00000000
  0.21   0.00000000
  0.22   0.00000000
  0.23   0.00000000
  0.24   0.00000000
  0.25   0.00000000
  0.26   0.00000000
  0.27   0.00000000
  0.28   0.00000000
  0.29   0.00000000
  0.30   0.00000001
  0.31   0.00000005
  0.32   0.00000022
  0.33   0.00000088
  0.34   0.00000307
  0.35   0.00000953
  0.36   0.00002649
  0.37   0.00006649
  0.38   0.00015197
  0.39   0.00031886
  0.40   0.00061893
  0.41   0.00111961
  0.42   0.00190055
  0.43   0.00304718
  0.44   0.00464251
  0.45   0.00675878
  0.46   0.00945070
  0.47   0.01275119
  0.48   0.01667011
  0.49   0.02119546
  0.50   0.02629640
  0.51   0.03192725
  0.52   0.03803183
  0.53   0.04454749
  0.54   0.05140864
  0.55   0.05854959
  0.56   0.06590670
  0.57   0.07341989
  0.58   0.08103366
  0.59   0.08869760
  0.60   0.09636669
  0.61   0.10400121
  0.62   0.11156667
  0.63   0.11903341
  0.64   0.12637635
  0.65   0.13357452
  0.66   0.14061070
  0.67   0.14747101
  0.68   0.15414456
  0.69   0.16062302
  0.70   0.16690039
  0.71   0.17297260
  0.72   0.17883730
  0.73   0.18449362
  0.74   0.18994189
  0.75   0.19518350
  0.76   0.20022074
  0.77   0.20505659
  0.78   0.20969465
  0.79   0.21413900
  0.80   0.21839410
  0.81   0.22246472
  0.82   0.22635585
  0.83   0.23007265
  0.84   0.23362038
  0.85   0.23700438
  0.86   0.24023001
  0.87   0.24330262
  0.88   0.24622754
  0.89   0.24901004
  0.90   0.25165531
  0.91   0.25416846
  0.92   0.25655449
  0.93   0.25881829
  0.94   0.26096464
  0.95   0.26299817
  0.96   0.26492342
  0.97   0.26674477
  0.98   0.26846646
  0.99   0.27009262
  1.00   0.27162722
  1.01   0.27307412
  1.02   0.27443704
  1.03   0.27571955
  1.04   0.27692512
  1.05   0.27805706
  1.06   0.27911860
  1.07   0.28011281
  1.08   0.28104267
  1.09   0.28191101
  1.10   0.28272060
  1.11   0.28347406
  1.12   0.28417392
  1.13   0.28482260
  1.14   0.28542245
  1.15   0.28597569
  1.16   0.28648447
  1.17   0.28695084
  1.18   0.28737678
  1.19   0.28776417
  1.20   0.28811482
  1.21   0.28843047
  1.22   0.28871278
  1.23   0.28896333
  1.24   0.28918366
  1.25   0.28937521
  1.26   0.28953938
  1.27   0.28967751
  1.28   0.28979088
  1.29   0.28988070
  1.30   0.28994816
  1.31   0.28999437
  1.32   0.29002041
  1.33   0.29002730
  1.34   0.29001602
  1.35   0.28998754
  1.36   0.28994274
  1.37   0.28988250
  1.38   0.28980765
  1.39   0.28971900
  1.40   0.28961732
  1.41   0.28950334
  1.42   0.28937779
  1.43   0.28924135
  1.44   0.28909469
  1.45   0.28893846
  1.46   0.28877327
  1.47   0.28859973
  1.48   0.28841841
  1.49   0.28822990
  1.50   0.28803472
  1.51   0.28783342
  1.52   0.28762651
  1.53   0.28741449
  1.54   0.28719784
  1.55   0.28697703
  1.56   0.28675252
  1.57   0.28652475
  1.58   0.28629415
  1.59   0.28606113
  1.60   0.28582609
  1.61   0.28558942
  1.62   0.28535149
  1.63   0.28511266
  1.64   0.28487328
  1.65   0.28463367
  1.66   0.28439415
  1.67   0.28415503
  1.68   0.28391660
  1.69   0.28367914
  1.70   0.28344291
  1.71   0.28320816
  1.72   0.28297512
  1.73   0.28274403
  1.74   0.28251509
  1.75   0.28228850
  1.76   0.28206445
  1.77   0.28184311
  1.78   0.28162464
  1.79   0.28140919
  1.80   0.28119690
  1.81   0.28098790
  1.82   0.28078230
  1.83   0.28058021
  1.84   0.28038172
  1.85   0.28018692
  1.86   0.27999587
  1.87   0.27980866
  1.88   0.27962532
  1.89   0.27944592
  1.90   0.27927049
  1.91   0.27909906
  1.92   0.27893166
  1.93   0.27876830
  1.94   0.27860900
  1.95   0.27845375
  1.96   0.27830256
  1.97   0.27815542
  1.98   0.27801231
  1.99   0.27787321
  2.00   0.27773810
  2.01   0.27760695
  2.02   0.27747973
  2.03   0.27735640
  2.04   0.27723692
  2.05   0.27712125
  2.06   0.27700934
  2.07   0.27690114
  2.08   0.27679660
  2.09   0.27669565
  2.10   0.27659826
  2.11   0.27650435
  2.12   0.27641387
  2.13   0.27632675
  2.14   0.27624292
  2.15   0.27616234
  2.16   0.27608492
  2.17   0.27601060
  2.18   0.27593932
  2.19   0.27587100
  2.20   0.27580558
  2.21   0.27574298
  2.22   0.27568315
  2.23   0.27562601
  2.24   0.27557148
  2.25   0.27551951
  2.26   0.27547003
  2.27   0.27542296
  2.28   0.27537823
  2.29   0.27533579
  2.30   0.27529556
  2.31   0.27525748
  2.32   0.27522148
  2.33   0.27518750
  2.34   0.27515547
  2.35   0.27512533
  2.36   0.27509702
  2.37   0.27507048
  2.38   0.27504564
  2.39   0.27502245
  2.40   0.27500085
  2.41   0.27498079
  2.42   0.27496220
  2.43   0.27494503
  2.44   0.27492923
  2.45   0.27491474
  2.46   0.27490152
  2.47   0.27488950
  2.48   0.27487865
  2.49   0.27486892
  2.50   0.27486025
  2.51   0.27485261
  2.52   0.27484594
  2.53   0.27484020
  2.54   0.27483535
  2.55   0.27483135
  2.56   0.27482816
  2.57   0.27482574
  2.58   0.27482404
  2.59   0.27482305
  2.60   0.27482271
  2.61   0.27482299
  2.62   0.27482386
  2.63   0.27482528
  2.64   0.27482723
  2.65   0.27482968
  2.66   0.27483258
  2.67   0.27483592
  2.68   0.27483967
  2.69   0.27484380
  2.70   0.27484828
  2.71   0.27485309
  2.72   0.27485821
  2.73   0.27486360
  2.74   0.27486926
  2.75   0.27487515
  2.76   0.27488126
  2.77   0.27488757
  2.78   0.27489406
  2.79   0.27490070
  2.80   0.27490749
  2.81   0.27491441
  2.82   0.27492143
  2.83   0.27492855
  2.84   0.27493574
  2.85   0.27494301
  2.86   0.27495032
  2.87   0.27495768
  2.88   0.27496506
  2.89   0.27497246
  2.90   0.27497986
  2.91   0.27498726
  2.92   0.27499465
  2.93   0.27500201
  2.94   0.27500934
  2.95   0.27501663
  2.96   0.27502387
  2.97   0.27503105
  2.98   0.27503818
  2.99   0.27504523
  3.00   0.27505221
  3.01   0.27505912
  3.02   0.27506593
  3.03   0.27507266
  3.04   0.27507930
  3.05   0.27508583
  3.06   0.27509227
  3.07   0.27509860
  3.08   0.27510483
  3.09   0.27511095
  3.10   0.27511695
  3.11   0.27512284
  3.12   0.27512862
  3.13   0.27513427
  3.14   0.27513981
  3.15   0.27514523
  3.16   0.27515053
  3.17   0.27515571
  3.18   0.27516076
  3.19   0.27516569
  3.20   0.27517050
  3.21   0.27517519
  3.22   0.27517976
  3.23   0.27518421
  3.24   0.27518853
  3.25   0.27519274
  3.26   0.27519682
  3.27   0.27520079
  3.28   0.27520464
  3.29   0.27520837
  3.30   0.27521199
  3.31   0.27521550
  3.32   0.27521889
  3.33   0.27522217
  3.34   0.27522535
  3.35   0.27522841
  3.36   0.27523137
  3.37   0.27523423
  3.38   0.27523698
  3.39   0.27523963
  3.40   0.27524218
  3.41   0.27524464
  3.42   0.27524700
  3.43   0.27524927
  3.44   0.27525145
  3.45   0.27525354
  3.46   0.27525554
  3.47   0.27525745
  3.48   0.27525929
  3.49   0.27526104
  3.50   0.27526271
  3.51   0.27526430
  3.52   0.27526583
  3.53   0.27526727
  3.54   0.27526865
  3.55   0.27526996
  3.56   0.27527120
  3.57   0.27527237
  3.58   0.27527348
  3.59   0.27527453
  3.60   0.27527552
  3.61   0.27527646
  3.62   0.27527733
  3.63   0.27527816
  3.64   0.27527893
  3.65   0.27527965
  3.66   0.27528032
  3.67   0.27528095
  3.68   0.27528153
  3.69   0.27528207
  3.70   0.27528256
  3.71   0.27528302
  3.72   0.27528343
  3.73   0.27528381
  3.74   0.27528415
  3.75   0.27528446
  3.76   0.27528474
  3.77   0.27528498
  3.78   0.27528520
  3.79   0.27528538
  3.80   0.27528554
  3.81   0.27528567
  3.82   0.27528578
  3.83   0.27528586
  3.84   0.27528592
  3.85   0.27528596
  3.86   0.27528598
  3.87   0.27528598
  3.88   0.27528596
  3.89   0.27528593
  3.90   0.27528588
  3.91   0.27528581
  3.92   0.27528573
  3.93   0.27528563
  3.94   0.27528552
  3.95   0.27528540
  3.96   0.27528527
  3.97   0.27528513
  3.98   0.27528498
  3.99   0.27528482
  4.00   0.27528466
  4.01   0.27528448
  4.02   0.27528430
  4.03   0.27528411
  4.04   0.27528392
  4.05   0.27528372
  4.06   0.27528352
  4.07   0.27528331
  4.08   0.27528310
  4.09   0.27528289
  4.10   0.27528267
  4.11   0.27528245
  4.12   0.27528224
  4.13   0.27528201
  4.14   0.27528179
  4.15   0.27528157
  4.16   0.27528135
  4.17   0.27528112
  4.18   0.27528090
  4.19   0.27528068
  4.20   0.27528046
  4.21   0.27528024
  4.22   0.27528002
  4.23   0.27527980
  4.24   0.27527959
  4.25   0.27527937
  4.26   0.27527916
  4.27   0.27527895
  4.28   0.27527875
  4.29   0.27527854
  4.30   0.27527834
  4.31   0.27527815
  4.32   0.27527795
  4.33   0.27527776
  4.34   0.27527757
  4.35   0.27527739
  4.36   0.27527720
  4.37   0.27527702
  4.38   0.27527685
  4.39   0.27527668
  4.40   0.27527651
  4.41   0.27527635
  4.42   0.27527618
  4.43   0.27527603
  4.44   0.27527587
  4.45   0.27527572
  4.46   0.27527558
  4.47   0.27527543
  4.48   0.27527530
  4.49   0.27527516
  4.50   0.27527503
  4.51   0.27527490
  4.52   0.27527478
  4.53   0.27527466
  4.54   0.27527454
  4.55   0.27527443
  4.56   0.27527431
  4.57   0.27527421
  4.58   0.27527410
  4.59   0.27527400
  4.60   0.27527391
  4.61   0.27527381
  4.62   0.27527372
  4.63   0.27527364
  4.64   0.27527355
  4.65   0.27527347
  4.66   0.27527339
  4.67   0.27527332
  4.68   0.27527325
  4.69   0.27527318
  4.70   0.27527311
  4.71   0.27527305
  4.72   0.27527298
  4.73   0.27527293
  4.74   0.27527287
  4.75   0.27527282
  4.76   0.27527276
  4.77   0.27527272
  4.78   0.27527267
  4.79   0.27527262
  4.80   0.27527258
  4.81   0.27527254
  4.82   0.27527250
  4.83   0.27527247
  4.84   0.27527243
  4.85   0.27527240
  4.86   0.27527237
  4.87   0.27527234
  4.88   0.27527232
  4.89   0.27527229
  4.90   0.27527227
  4.91   0.27527224
  4.92   0.27527222
  4.93   0.27527220
  4.94   0.27527219
  4.95   0.27527217
  4.96   0.27527215
  4.97   0.27527214
  4.98   0.27527213
  4.99   0.27527211
  5.00   0.27527210


==> sL_plasticstate_pde200_dt1.0e-03_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000000
  0.11   0.00000000
  0.12   0.00000000
  0.13   0.00000000
  0.14   0.00000000
  0.15   0.00000000
  0.16   0.00000000
  0.17   0.00000000
  0.18   0.00000003
  0.19   0.00000021
  0.20   0.00000107
  0.21   0.00000447
  0.22   0.00001536
  0.23   0.00004462
  0.24   0.00011234
  0.25   0.00025041
  0.26   0.00050347
  0.27   0.00092768
  0.28   0.00158773
  0.29   0.00255265
  0.30   0.00389133
  0.31   0.00566820
  0.32   0.00793965
  0.33   0.01075134
  0.34   0.01413646
  0.35   0.01811505
  0.36   0.02269407
  0.37   0.02786820
  0.38   0.03362113
  0.39   0.03992712
  0.40   0.04675269
  0.41   0.05405835
  0.42   0.06180025
  0.43   0.06993161
  0.44   0.07840411
  0.45   0.08716898
  0.46   0.09617796
  0.47   0.10538404
  0.48   0.11474212
  0.49   0.12420939
  0.50   0.13374572
  0.51   0.14331386
  0.52   0.15287954
  0.53   0.16241155
  0.54   0.17188171
  0.55   0.18126480
  0.56   0.19053849
  0.57   0.19968314
  0.58   0.20868172
  0.59   0.21751961
  0.60   0.22618444
  0.61   0.23466587
  0.62   0.24295550
  0.63   0.25104662
  0.64   0.25893408
  0.65   0.26661413
  0.66   0.27408426
  0.67   0.28134309
  0.68   0.28839020
  0.69   0.29522602
  0.70   0.30185177
  0.71   0.30826927
  0.72   0.31448093
  0.73   0.32048962
  0.74   0.32629863
  0.75   0.33191155
  0.76   0.33733229
  0.77   0.34256493
  0.78   0.34761377
  0.79   0.35248322
  0.80   0.35717778
  0.81   0.36170204
  0.82   0.36606061
  0.83   0.37025810
  0.84   0.37429914
  0.85   0.37818832
  0.86   0.38193018
  0.87   0.38552923
  0.88   0.38898989
  0.89   0.39231652
  0.90   0.39551341
  0.91   0.39858474
  0.92   0.40153462
  0.93   0.40436706
  0.94   0.40708597
  0.95   0.40969516
  0.96   0.41219836
  0.97   0.41459919
  0.98   0.41690118
  0.99   0.41910774
  1.00   0.42122221
  1.01   0.42324782
  1.02   0.42518773
  1.03   0.42704498
  1.04   0.42882254
  1.05   0.43052328
  1.06   0.43215000
  1.07   0.43370540
  1.08   0.43519212
  1.09   0.43661270
  1.10   0.43796962
  1.11   0.43926528
  1.12   0.44050199
  1.13   0.44168202
  1.14   0.44280755
  1.15   0.44388069
  1.16   0.44490350
  1.17   0.44587797
  1.18   0.44680603
  1.19   0.44768952
  1.20   0.44853028
  1.21   0.44933003
  1.22   0.45009047
  1.23   0.45081324
  1.24   0.45149993
  1.25   0.45215205
  1.26   0.45277110
  1.27   0.45335849
  1.28   0.45391561
  1.29   0.45444380
  1.30   0.45494434
  1.31   0.45541846
  1.32   0.45586738
  1.33   0.45629224
  1.34   0.45669415
  1.35   0.45707419
  1.36   0.45743339
  1.37   0.45777274
  1.38   0.45809319
  1.39   0.45839567
  1.40   0.45868106
  1.41   0.45895021
  1.42   0.45920392
  1.43   0.45944299
  1.44   0.45966816
  1.45   0.45988015
  1.46   0.46007964
  1.47   0.46026731
  1.48   0.46044378
  1.49   0.46060965
  1.50   0.46076551
  1.51   0.46091191
  1.52   0.46104936
  1.53   0.46117839
  1.54   0.46129946
  1.55   0.46141304
  1.56   0.46151957
  1.57   0.46161946
  1.58   0.46171310
  1.59   0.46180088
  1.60   0.46188316
  1.61   0.46196027
  1.62   0.46203254
  1.63   0.46210028
  1.64   0.46216377
  1.65   0.46222330
  1.66   0.46227913
  1.67   0.46233151
  1.68   0.46238066
  1.69   0.46242682
  1.70   0.46247019
  1.71   0.46251097
  1.72   0.46254935
  1.73   0.46258550
  1.74   0.46261959
  1.75   0.46265178
  1.76   0.46268220
  1.77   0.46271101
  1.78   0.46273832
  1.79   0.46276427
  1.80   0.46278896
  1.81   0.46281250
  1.82   0.46283498
  1.83   0.46285651
  1.84   0.46287717
  1.85   0.46289703
  1.86   0.46291618
  1.87   0.46293468
  1.88   0.46295260
  1.89   0.46296999
  1.90   0.46298691
  1.91   0.46300342
  1.92   0.46301955
  1.93   0.46303536
  1.94   0.46305088
  1.95   0.46306614
  1.96   0.46308118
  1.97   0.46309603
  1.98   0.46311072
  1.99   0.46312526
  2.00   0.46313969
  2.01   0.46315402
  2.02   0.46316826
  2.03   0.46318244
  2.04   0.46319656
  2.05   0.46321065
  2.06   0.46322470
  2.07   0.46323873
  2.08   0.46325274
  2.09   0.46326673
  2.10   0.46328073
  2.11   0.46329472
  2.12   0.46330871
  2.13   0.46332270
  2.14   0.46333669
  2.15   0.46335068
  2.16   0.46336468
  2.17   0.46337867
  2.18   0.46339266
  2.19   0.46340664
  2.20   0.46342062
  2.21   0.46343458
  2.22   0.46344853
  2.23   0.46346246
  2.24   0.46347637
  2.25   0.46349025
  2.26   0.46350409
  2.27   0.46351790
  2.28   0.46353166
  2.29   0.46354538
  2.30   0.46355904
  2.31   0.46357265
  2.32   0.46358619
  2.33   0.46359967
  2.34   0.46361307
  2.35   0.46362639
  2.36   0.46363963
  2.37   0.46365279
  2.38   0.46366585
  2.39   0.46367881
  2.40   0.46369167
  2.41   0.46370442
  2.42   0.46371707
  2.43   0.46372960
  2.44   0.46374201
  2.45   0.46375430
  2.46   0.46376646
  2.47   0.46377849
  2.48   0.46379039
  2.49   0.46380216
  2.50   0.46381379
  2.51   0.46382527
  2.52   0.46383661
  2.53   0.46384781
  2.54   0.46385886
  2.55   0.46386975
  2.56   0.46388050
  2.57   0.46389109
  2.58   0.46390152
  2.59   0.46391180
  2.60   0.46392192
  2.61   0.46393188
  2.62   0.46394168
  2.63   0.46395132
  2.64   0.46396080
  2.65   0.46397011
  2.66   0.46397927
  2.67   0.46398826
  2.68   0.46399709
  2.69   0.46400576
  2.70   0.46401427
  2.71   0.46402262
  2.72   0.46403080
  2.73   0.46403883
  2.74   0.46404669
  2.75   0.46405440
  2.76   0.46406195
  2.77   0.46406935
  2.78   0.46407659
  2.79   0.46408367
  2.80   0.46409060
  2.81   0.46409738
  2.82   0.46410401
  2.83   0.46411049
  2.84   0.46411683
  2.85   0.46412301
  2.86   0.46412906
  2.87   0.46413496
  2.88   0.46414072
  2.89   0.46414635
  2.90   0.46415183
  2.91   0.46415719
  2.92   0.46416241
  2.93   0.46416749
  2.94   0.46417245
  2.95   0.46417729
  2.96   0.46418199
  2.97   0.46418658
  2.98   0.46419104
  2.99   0.46419539
  3.00   0.46419962
  3.01   0.46420374
  3.02   0.46420774
  3.03   0.46421163
  3.04   0.46421542
  3.05   0.46421909
  3.06   0.46422267
  3.07   0.46422614
  3.08   0.46422952
  3.09   0.46423279
  3.10   0.46423597
  3.11   0.46423906
  3.12   0.46424205
  3.13   0.46424496
  3.14   0.46424778
  3.15   0.46425051
  3.16   0.46425316
  3.17   0.46425573
  3.18   0.46425822
  3.19   0.46426063
  3.20   0.46426296
  3.21   0.46426522
  3.22   0.46426741
  3.23   0.46426953
  3.24   0.46427158
  3.25   0.46427357
  3.26   0.46427549
  3.27   0.46427734
  3.28   0.46427914
  3.29   0.46428087
  3.30   0.46428255
  3.31   0.46428417
  3.32   0.46428574
  3.33   0.46428725
  3.34   0.46428871
  3.35   0.46429012
  3.36   0.46429148
  3.37   0.46429279
  3.38   0.46429406
  3.39   0.46429528
  3.40   0.46429646
  3.41   0.46429759
  3.42   0.46429869
  3.43   0.46429974
  3.44   0.46430076
  3.45   0.46430174
  3.46   0.46430268
  3.47   0.46430359
  3.48   0.46430447
  3.49   0.46430531
  3.50   0.46430612
  3.51   0.46430690
  3.52   0.46430765
  3.53   0.46430838
  3.54   0.46430907
  3.55   0.46430974
  3.56   0.46431038
  3.57   0.46431100
  3.58   0.46431159
  3.59   0.46431216
  3.60   0.46431271
  3.61   0.46431323
  3.62   0.46431374
  3.63   0.46431422
  3.64   0.46431469
  3.65   0.46431513
  3.66   0.46431556
  3.67   0.46431597
  3.68   0.46431637
  3.69   0.46431675
  3.70   0.46431711
  3.71   0.46431746
  3.72   0.46431779
  3.73   0.46431811
  3.74   0.46431842
  3.75   0.46431871
  3.76   0.46431899
  3.77   0.46431926
  3.78   0.46431952
  3.79   0.46431976
  3.80   0.46432000
  3.81   0.46432023
  3.82   0.46432045
  3.83   0.46432065
  3.84   0.46432085
  3.85   0.46432104
  3.86   0.46432122
  3.87   0.46432140
  3.88   0.46432157
  3.89   0.46432173
  3.90   0.46432188
  3.91   0.46432202
  3.92   0.46432216
  3.93   0.46432230
  3.94   0.46432243
  3.95   0.46432255
  3.96   0.46432267
  3.97   0.46432278
  3.98   0.46432288
  3.99   0.46432299
  4.00   0.46432308
  4.01   0.46432318
  4.02   0.46432327
  4.03   0.46432335
  4.04   0.46432344
  4.05   0.46432352
  4.06   0.46432359
  4.07   0.46432366
  4.08   0.46432373
  4.09   0.46432380
  4.10   0.46432386
  4.11   0.46432392
  4.12   0.46432398
  4.13   0.46432404
  4.14   0.46432409
  4.15   0.46432414
  4.16   0.46432419
  4.17   0.46432424
  4.18   0.46432428
  4.19   0.46432432
  4.20   0.46432437
  4.21   0.46432441
  4.22   0.46432444
  4.23   0.46432448
  4.24   0.46432452
  4.25   0.46432455
  4.26   0.46432458
  4.27   0.46432461
  4.28   0.46432464
  4.29   0.46432467
  4.30   0.46432470
  4.31   0.46432473
  4.32   0.46432476
  4.33   0.46432478
  4.34   0.46432480
  4.35   0.46432483
  4.36   0.46432485
  4.37   0.46432487
  4.38   0.46432489
  4.39   0.46432491
  4.40   0.46432493
  4.41   0.46432495
  4.42   0.46432497
  4.43   0.46432499
  4.44   0.46432501
  4.45   0.46432503
  4.46   0.46432504
  4.47   0.46432506
  4.48   0.46432507
  4.49   0.46432509
  4.50   0.46432510
  4.51   0.46432512
  4.52   0.46432513
  4.53   0.46432515
  4.54   0.46432516
  4.55   0.46432517
  4.56   0.46432519
  4.57   0.46432520
  4.58   0.46432521
  4.59   0.46432522
  4.60   0.46432523
  4.61   0.46432525
  4.62   0.46432526
  4.63   0.46432527
  4.64   0.46432528
  4.65   0.46432529
  4.66   0.46432530
  4.67   0.46432531
  4.68   0.46432532
  4.69   0.46432533
  4.70   0.46432534
  4.71   0.46432535
  4.72   0.46432535
  4.73   0.46432536
  4.74   0.46432537
  4.75   0.46432538
  4.76   0.46432539
  4.77   0.46432540
  4.78   0.46432540
  4.79   0.46432541
  4.80   0.46432542
  4.81   0.46432543
  4.82   0.46432543
  4.83   0.46432544
  4.84   0.46432545
  4.85   0.46432546
  4.86   0.46432546
  4.87   0.46432547
  4.88   0.46432548
  4.89   0.46432548
  4.90   0.46432549
  4.91   0.46432549
  4.92   0.46432550
  4.93   0.46432551
  4.94   0.46432551
  4.95   0.46432552
  4.96   0.46432552
  4.97   0.46432553
  4.98   0.46432553
  4.99   0.46432554
  5.00   0.46432554


==> sL_plasticstate_pde300_dt1.0e-03_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000000
  0.11   0.00000000
  0.12   0.00000000
  0.13   0.00000000
  0.14   0.00000000
  0.15   0.00000000
  0.16   0.00000000
  0.17   0.00000003
  0.18   0.00000018
  0.19   0.00000084
  0.20   0.00000314
  0.21   0.00001009
  0.22   0.00002816
  0.23   0.00006972
  0.24   0.00015550
  0.25   0.00031670
  0.26   0.00059594
  0.27   0.00104669
  0.28   0.00173100
  0.29   0.00271599
  0.30   0.00406955
  0.31   0.00585601
  0.32   0.00813227
  0.33   0.01094483
  0.34   0.01432784
  0.35   0.01830220
  0.36   0.02287566
  0.37   0.02804349
  0.38   0.03378985
  0.39   0.04008933
  0.40   0.04690869
  0.41   0.05420862
  0.42   0.06194534
  0.43   0.07007217
  0.44   0.07854083
  0.45   0.08730257
  0.46   0.09630914
  0.47   0.10551357
  0.48   0.11487076
  0.49   0.12433792
  0.50   0.13387493
  0.51   0.14344456
  0.52   0.15301257
  0.53   0.16254777
  0.54   0.17202200
  0.55   0.18141008
  0.56   0.19068969
  0.57   0.19984124
  0.58   0.20884774
  0.59   0.21769459
  0.60   0.22636945
  0.61   0.23486205
  0.62   0.24316399
  0.63   0.25126860
  0.64   0.25917079
  0.65   0.26686681
  0.66   0.27435421
  0.67   0.28163163
  0.68   0.28869867
  0.69   0.29555582
  0.70   0.30220429
  0.71   0.30864594
  0.72   0.31488321
  0.73   0.32091899
  0.74   0.32675657
  0.75   0.33239959
  0.76   0.33785194
  0.77   0.34311773
  0.78   0.34820128
  0.79   0.35310698
  0.80   0.35783937
  0.81   0.36240302
  0.82   0.36680255
  0.83   0.37104259
  0.84   0.37512774
  0.85   0.37906260
  0.86   0.38285171
  0.87   0.38649958
  0.88   0.39001061
  0.89   0.39338916
  0.90   0.39663950
  0.91   0.39976581
  0.92   0.40277219
  0.93   0.40566262
  0.94   0.40844100
  0.95   0.41111115
  0.96   0.41367674
  0.97   0.41614139
  0.98   0.41850860
  0.99   0.42078176
  1.00   0.42296419
  1.01   0.42505909
  1.02   0.42706958
  1.03   0.42899867
  1.04   0.43084931
  1.05   0.43262434
  1.06   0.43432650
  1.07   0.43595848
  1.08   0.43752286
  1.09   0.43902215
  1.10   0.44045879
  1.11   0.44183513
  1.12   0.44315345
  1.13   0.44441597
  1.14   0.44562483
  1.15   0.44678210
  1.16   0.44788978
  1.17   0.44894983
  1.18   0.44996411
  1.19   0.45093446
  1.20   0.45186263
  1.21   0.45275033
  1.22   0.45359920
  1.23   0.45441083
  1.24   0.45518677
  1.25   0.45592850
  1.26   0.45663747
  1.27   0.45731505
  1.28   0.45796259
  1.29   0.45858137
  1.30   0.45917266
  1.31   0.45973764
  1.32   0.46027749
  1.33   0.46079331
  1.34   0.46128619
  1.35   0.46175716
  1.36   0.46220721
  1.37   0.46263732
  1.38   0.46304839
  1.39   0.46344133
  1.40   0.46381697
  1.41   0.46417615
  1.42   0.46451964
  1.43   0.46484819
  1.44   0.46516254
  1.45   0.46546338
  1.46   0.46575136
  1.47   0.46602712
  1.48   0.46629128
  1.49   0.46654441
  1.50   0.46678707
  1.51   0.46701979
  1.52   0.46724309
  1.53   0.46745743
  1.54   0.46766329
  1.55   0.46786111
  1.56   0.46805131
  1.57   0.46823428
  1.58   0.46841042
  1.59   0.46858007
  1.60   0.46874359
  1.61   0.46890131
  1.62   0.46905353
  1.63   0.46920055
  1.64   0.46934265
  1.65   0.46948010
  1.66   0.46961315
  1.67   0.46974204
  1.68   0.46986699
  1.69   0.46998822
  1.70   0.47010593
  1.71   0.47022030
  1.72   0.47033153
  1.73   0.47043978
  1.74   0.47054521
  1.75   0.47064797
  1.76   0.47074821
  1.77   0.47084605
  1.78   0.47094163
  1.79   0.47103506
  1.80   0.47112645
  1.81   0.47121591
  1.82   0.47130353
  1.83   0.47138941
  1.84   0.47147364
  1.85   0.47155628
  1.86   0.47163742
  1.87   0.47171713
  1.88   0.47179547
  1.89   0.47187250
  1.90   0.47194828
  1.91   0.47202286
  1.92   0.47209629
  1.93   0.47216861
  1.94   0.47223987
  1.95   0.47231011
  1.96   0.47237936
  1.97   0.47244765
  1.98   0.47251502
  1.99   0.47258149
  2.00   0.47264709
  2.01   0.47271184
  2.02   0.47277577
  2.03   0.47283889
  2.04   0.47290123
  2.05   0.47296280
  2.06   0.47302361
  2.07   0.47308369
  2.08   0.47314303
  2.09   0.47320166
  2.10   0.47325959
  2.11   0.47331682
  2.12   0.47337336
  2.13   0.47342923
  2.14   0.47348442
  2.15   0.47353894
  2.16   0.47359281
  2.17   0.47364602
  2.18   0.47369859
  2.19   0.47375051
  2.20   0.47380178
  2.21   0.47385242
  2.22   0.47390243
  2.23   0.47395181
  2.24   0.47400055
  2.25   0.47404868
  2.26   0.47409617
  2.27   0.47414305
  2.28   0.47418932
  2.29   0.47423496
  2.30   0.47427999
  2.31   0.47432442
  2.32   0.47436823
  2.33   0.47441143
  2.34   0.47445403
  2.35   0.47449603
  2.36   0.47453743
  2.37   0.47457823
  2.38   0.47461844
  2.39   0.47465805
  2.40   0.47469707
  2.41   0.47473550
  2.42   0.47477335
  2.43   0.47481062
  2.44   0.47484731
  2.45   0.47488342
  2.46   0.47491897
  2.47   0.47495394
  2.48   0.47498835
  2.49   0.47502219
  2.50   0.47505548
  2.51   0.47508821
  2.52   0.47512040
  2.53   0.47515203
  2.54   0.47518313
  2.55   0.47521369
  2.56   0.47524371
  2.57   0.47527321
  2.58   0.47530218
  2.59   0.47533064
  2.60   0.47535858
  2.61   0.47538601
  2.62   0.47541294
  2.63   0.47543937
  2.64   0.47546531
  2.65   0.47549076
  2.66   0.47551572
  2.67   0.47554021
  2.68   0.47556423
  2.69   0.47558778
  2.70   0.47561087
  2.71   0.47563351
  2.72   0.47565569
  2.73   0.47567744
  2.74   0.47569874
  2.75   0.47571962
  2.76   0.47574007
  2.77   0.47576010
  2.78   0.47577971
  2.79   0.47579892
  2.80   0.47581772
  2.81   0.47583613
  2.82   0.47585415
  2.83   0.47587179
  2.84   0.47588905
  2.85   0.47590593
  2.86   0.47592245
  2.87   0.47593861
  2.88   0.47595442
  2.89   0.47596988
  2.90   0.47598499
  2.91   0.47599977
  2.92   0.47601422
  2.93   0.47602834
  2.94   0.47604214
  2.95   0.47605563
  2.96   0.47606881
  2.97   0.47608169
  2.98   0.47609427
  2.99   0.47610657
  3.00   0.47611857
  3.01   0.47613030
  3.02   0.47614175
  3.03   0.47615293
  3.04   0.47616385
  3.05   0.47617451
  3.06   0.47618491
  3.07   0.47619507
  3.08   0.47620498
  3.09   0.47621465
  3.10   0.47622409
  3.11   0.47623330
  3.12   0.47624229
  3.13   0.47625106
  3.14   0.47625961
  3.15   0.47626795
  3.16   0.47627609
  3.17   0.47628402
  3.18   0.47629176
  3.19   0.47629931
  3.20   0.47630667
  3.21   0.47631384
  3.22   0.47632084
  3.23   0.47632766
  3.24   0.47633431
  3.25   0.47634079
  3.26   0.47634710
  3.27   0.47635326
  3.28   0.47635926
  3.29   0.47636510
  3.30   0.47637080
  3.31   0.47637635
  3.32   0.47638176
  3.33   0.47638703
  3.34   0.47639216
  3.35   0.47639717
  3.36   0.47640204
  3.37   0.47640679
  3.38   0.47641141
  3.39   0.47641592
  3.40   0.47642030
  3.41   0.47642458
  3.42   0.47642874
  3.43   0.47643279
  3.44   0.47643674
  3.45   0.47644059
  3.46   0.47644433
  3.47   0.47644798
  3.48   0.47645153
  3.49   0.47645499
  3.50   0.47645835
  3.51   0.47646163
  3.52   0.47646483
  3.53   0.47646793
  3.54   0.47647096
  3.55   0.47647391
  3.56   0.47647678
  3.57   0.47647957
  3.58   0.47648229
  3.59   0.47648494
  3.60   0.47648752
  3.61   0.47649004
  3.62   0.47649248
  3.63   0.47649486
  3.64   0.47649718
  3.65   0.47649944
  3.66   0.47650164
  3.67   0.47650378
  3.68   0.47650586
  3.69   0.47650789
  3.70   0.47650986
  3.71   0.47651179
  3.72   0.47651366
  3.73   0.47651548
  3.74   0.47651726
  3.75   0.47651899
  3.76   0.47652067
  3.77   0.47652231
  3.78   0.47652391
  3.79   0.47652547
  3.80   0.47652698
  3.81   0.47652846
  3.82   0.47652989
  3.83   0.47653129
  3.84   0.47653265
  3.85   0.47653398
  3.86   0.47653527
  3.87   0.47653653
  3.88   0.47653776
  3.89   0.47653896
  3.90   0.47654012
  3.91   0.47654125
  3.92   0.47654236
  3.93   0.47654343
  3.94   0.47654448
  3.95   0.47654550
  3.96   0.47654650
  3.97   0.47654747
  3.98   0.47654842
  3.99   0.47654934
  4.00   0.47655023
  4.01   0.47655111
  4.02   0.47655196
  4.03   0.47655279
  4.04   0.47655360
  4.05   0.47655439
  4.06   0.47655516
  4.07   0.47655591
  4.08   0.47655664
  4.09   0.47655735
  4.10   0.47655805
  4.11   0.47655873
  4.12   0.47655939
  4.13   0.47656003
  4.14   0.47656066
  4.15   0.47656127
  4.16   0.47656187
  4.17   0.47656245
  4.18   0.47656302
  4.19   0.47656357
  4.20   0.47656411
  4.21   0.47656464
  4.22   0.47656515
  4.23   0.47656565
  4.24   0.47656614
  4.25   0.47656662
  4.26   0.47656708
  4.27   0.47656754
  4.28   0.47656798
  4.29   0.47656841
  4.30   0.47656883
  4.31   0.47656924
  4.32   0.47656964
  4.33   0.47657004
  4.34   0.47657042
  4.35   0.47657079
  4.36   0.47657115
  4.37   0.47657151
  4.38   0.47657186
  4.39   0.47657219
  4.40   0.47657252
  4.41   0.47657285
  4.42   0.47657316
  4.43   0.47657347
  4.44   0.47657377
  4.45   0.47657406
  4.46   0.47657435
  4.47   0.47657462
  4.48   0.47657490
  4.49   0.47657516
  4.50   0.47657542
  4.51   0.47657568
  4.52   0.47657592
  4.53   0.47657616
  4.54   0.47657640
  4.55   0.47657663
  4.56   0.47657685
  4.57   0.47657707
  4.58   0.47657729
  4.59   0.47657750
  4.60   0.47657770
  4.61   0.47657790
  4.62   0.47657810
  4.63   0.47657829
  4.64   0.47657847
  4.65   0.47657865
  4.66   0.47657883
  4.67   0.47657901
  4.68   0.47657917
  4.69   0.47657934
  4.70   0.47657950
  4.71   0.47657966
  4.72   0.47657981
  4.73   0.47657996
  4.74   0.47658011
  4.75   0.47658025
  4.76   0.47658039
  4.77   0.47658053
  4.78   0.47658066
  4.79   0.47658079
  4.80   0.47658092
  4.81   0.47658105
  4.82   0.47658117
  4.83   0.47658129
  4.84   0.47658140
  4.85   0.47658152
  4.86   0.47658163
  4.87   0.47658173
  4.88   0.47658184
  4.89   0.47658194
  4.90   0.47658204
  4.91   0.47658214
  4.92   0.47658224
  4.93   0.47658233
  4.94   0.47658242
  4.95   0.47658251
  4.96   0.47658260
  4.97   0.47658269
  4.98   0.47658277
  4.99   0.47658285
  5.00   0.47658293


==> sL_plasticstate_pde350_dt1.0e-03_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000000
  0.05   0.00000000
  0.06   0.00000000
  0.07   0.00000000
  0.08   0.00000000
  0.09   0.00000000
  0.10   0.00000000
  0.11   0.00000000
  0.12   0.00000000
  0.13   0.00000000
  0.14   0.00000000
  0.15   0.00000000
  0.16   0.00000000
  0.17   0.00000003
  0.18   0.00000019
  0.19   0.00000084
  0.20   0.00000315
  0.21   0.00001009
  0.22   0.00002816
  0.23   0.00006973
  0.24   0.00015551
  0.25   0.00031670
  0.26   0.00059594
  0.27   0.00104669
  0.28   0.00173100
  0.29   0.00271599
  0.30   0.00406955
  0.31   0.00585601
  0.32   0.00813227
  0.33   0.01094483
  0.34   0.01432784
  0.35   0.01830221
  0.36   0.02287566
  0.37   0.02804349
  0.38   0.03378985
  0.39   0.04008933
  0.40   0.04690870
  0.41   0.05420862
  0.42   0.06194534
  0.43   0.07007218
  0.44   0.07854083
  0.45   0.08730257
  0.46   0.09630914
  0.47   0.10551358
  0.48   0.11487076
  0.49   0.12433792
  0.50   0.13387494
  0.51   0.14344457
  0.52   0.15301258
  0.53   0.16254777
  0.54   0.17202200
  0.55   0.18141008
  0.56   0.19068969
  0.57   0.19984125
  0.58   0.20884775
  0.59   0.21769460
  0.60   0.22636946
  0.61   0.23486206
  0.62   0.24316400
  0.63   0.25126862
  0.64   0.25917080
  0.65   0.26686684
  0.66   0.27435424
  0.67   0.28163166
  0.68   0.28869871
  0.69   0.29555587
  0.70   0.30220434
  0.71   0.30864601
  0.72   0.31488329
  0.73   0.32091908
  0.74   0.32675668
  0.75   0.33239971
  0.76   0.33785208
  0.77   0.34311790
  0.78   0.34820147
  0.79   0.35310720
  0.80   0.35783962
  0.81   0.36240331
  0.82   0.36680289
  0.83   0.37104297
  0.84   0.37512817
  0.85   0.37906309
  0.86   0.38285227
  0.87   0.38650020
  0.88   0.39001131
  0.89   0.39338995
  0.90   0.39664039
  0.91   0.39976680
  0.92   0.40277329
  0.93   0.40566385
  0.94   0.40844237
  0.95   0.41111265
  0.96   0.41367840
  0.97   0.41614322
  0.98   0.41851061
  0.99   0.42078397
  1.00   0.42296660
  1.01   0.42506173
  1.02   0.42707245
  1.03   0.42900180
  1.04   0.43085271
  1.05   0.43262802
  1.06   0.43433049
  1.07   0.43596279
  1.08   0.43752751
  1.09   0.43902716
  1.10   0.44046418
  1.11   0.44184092
  1.12   0.44315967
  1.13   0.44442263
  1.14   0.44563195
  1.15   0.44678970
  1.16   0.44789789
  1.17   0.44895847
  1.18   0.44997331
  1.19   0.45094423
  1.20   0.45187300
  1.21   0.45276133
  1.22   0.45361085
  1.23   0.45442316
  1.24   0.45519980
  1.25   0.45594226
  1.26   0.45665198
  1.27   0.45733034
  1.28   0.45797868
  1.29   0.45859831
  1.30   0.45919045
  1.31   0.45975632
  1.32   0.46029708
  1.33   0.46081384
  1.34   0.46130769
  1.35   0.46177965
  1.36   0.46223073
  1.37   0.46266188
  1.38   0.46307403
  1.39   0.46346807
  1.40   0.46384484
  1.41   0.46420517
  1.42   0.46454985
  1.43   0.46487961
  1.44   0.46519520
  1.45   0.46549729
  1.46   0.46578656
  1.47   0.46606364
  1.48   0.46632914
  1.49   0.46658364
  1.50   0.46682769
  1.51   0.46706182
  1.52   0.46728655
  1.53   0.46750236
  1.54   0.46770971
  1.55   0.46790904
  1.56   0.46810077
  1.57   0.46828530
  1.58   0.46846301
  1.59   0.46863426
  1.60   0.46879940
  1.61   0.46895876
  1.62   0.46911264
  1.63   0.46926134
  1.64   0.46940514
  1.65   0.46954431
  1.66   0.46967909
  1.67   0.46980974
  1.68   0.46993646
  1.69   0.47005947
  1.70   0.47017899
  1.71   0.47029518
  1.72   0.47040825
  1.73   0.47051835
  1.74   0.47062564
  1.75   0.47073028
  1.76   0.47083241
  1.77   0.47093215
  1.78   0.47102965
  1.79   0.47112500
  1.80   0.47121833
  1.81   0.47130974
  1.82   0.47139932
  1.83   0.47148716
  1.84   0.47157336
  1.85   0.47165799
  1.86   0.47174112
  1.87   0.47182282
  1.88   0.47190316
  1.89   0.47198220
  1.90   0.47205999
  1.91   0.47213659
  1.92   0.47221204
  1.93   0.47228638
  1.94   0.47235967
  1.95   0.47243194
  1.96   0.47250322
  1.97   0.47257354
  1.98   0.47264294
  1.99   0.47271145
  2.00   0.47277908
  2.01   0.47284587
  2.02   0.47291183
  2.03   0.47297698
  2.04   0.47304135
  2.05   0.47310494
  2.06   0.47316778
  2.07   0.47322987
  2.08   0.47329123
  2.09   0.47335187
  2.10   0.47341180
  2.11   0.47347103
  2.12   0.47352956
  2.13   0.47358742
  2.14   0.47364459
  2.15   0.47370109
  2.16   0.47375692
  2.17   0.47381210
  2.18   0.47386661
  2.19   0.47392047
  2.20   0.47397368
  2.21   0.47402625
  2.22   0.47407817
  2.23   0.47412946
  2.24   0.47418010
  2.25   0.47423011
  2.26   0.47427948
  2.27   0.47432823
  2.28   0.47437635
  2.29   0.47442384
  2.30   0.47447070
  2.31   0.47451694
  2.32   0.47456256
  2.33   0.47460756
  2.34   0.47465195
  2.35   0.47469572
  2.36   0.47473887
  2.37   0.47478142
  2.38   0.47482335
  2.39   0.47486469
  2.40   0.47490541
  2.41   0.47494554
  2.42   0.47498507
  2.43   0.47502400
  2.44   0.47506234
  2.45   0.47510009
  2.46   0.47513725
  2.47   0.47517383
  2.48   0.47520983
  2.49   0.47524526
  2.50   0.47528011
  2.51   0.47531439
  2.52   0.47534811
  2.53   0.47538127
  2.54   0.47541387
  2.55   0.47544592
  2.56   0.47547742
  2.57   0.47550838
  2.58   0.47553880
  2.59   0.47556868
  2.60   0.47559804
  2.61   0.47562687
  2.62   0.47565519
  2.63   0.47568299
  2.64   0.47571028
  2.65   0.47573707
  2.66   0.47576336
  2.67   0.47578916
  2.68   0.47581447
  2.69   0.47583930
  2.70   0.47586366
  2.71   0.47588755
  2.72   0.47591097
  2.73   0.47593394
  2.74   0.47595645
  2.75   0.47597852
  2.76   0.47600014
  2.77   0.47602134
  2.78   0.47604210
  2.79   0.47606244
  2.80   0.47608237
  2.81   0.47610189
  2.82   0.47612100
  2.83   0.47613971
  2.84   0.47615803
  2.85   0.47617597
  2.86   0.47619353
  2.87   0.47621071
  2.88   0.47622752
  2.89   0.47624398
  2.90   0.47626007
  2.91   0.47627582
  2.92   0.47629122
  2.93   0.47630629
  2.94   0.47632102
  2.95   0.47633543
  2.96   0.47634951
  2.97   0.47636328
  2.98   0.47637674
  2.99   0.47638990
  3.00   0.47640276
  3.01   0.47641533
  3.02   0.47642761
  3.03   0.47643961
  3.04   0.47645133
  3.05   0.47646278
  3.06   0.47647397
  3.07   0.47648489
  3.08   0.47649556
  3.09   0.47650599
  3.10   0.47651616
  3.11   0.47652610
  3.12   0.47653580
  3.13   0.47654527
  3.14   0.47655452
  3.15   0.47656354
  3.16   0.47657235
  3.17   0.47658095
  3.18   0.47658934
  3.19   0.47659752
  3.20   0.47660551
  3.21   0.47661331
  3.22   0.47662092
  3.23   0.47662834
  3.24   0.47663558
  3.25   0.47664264
  3.26   0.47664953
  3.27   0.47665625
  3.28   0.47666280
  3.29   0.47666919
  3.30   0.47667543
  3.31   0.47668151
  3.32   0.47668744
  3.33   0.47669322
  3.34   0.47669885
  3.35   0.47670435
  3.36   0.47670971
  3.37   0.47671494
  3.38   0.47672003
  3.39   0.47672500
  3.40   0.47672984
  3.41   0.47673456
  3.42   0.47673916
  3.43   0.47674365
  3.44   0.47674802
  3.45   0.47675229
  3.46   0.47675644
  3.47   0.47676049
  3.48   0.47676444
  3.49   0.47676829
  3.50   0.47677204
  3.51   0.47677569
  3.52   0.47677926
  3.53   0.47678273
  3.54   0.47678611
  3.55   0.47678941
  3.56   0.47679263
  3.57   0.47679576
  3.58   0.47679882
  3.59   0.47680179
  3.60   0.47680469
  3.61   0.47680752
  3.62   0.47681028
  3.63   0.47681296
  3.64   0.47681558
  3.65   0.47681813
  3.66   0.47682062
  3.67   0.47682304
  3.68   0.47682540
  3.69   0.47682771
  3.70   0.47682995
  3.71   0.47683214
  3.72   0.47683427
  3.73   0.47683635
  3.74   0.47683837
  3.75   0.47684035
  3.76   0.47684227
  3.77   0.47684415
  3.78   0.47684598
  3.79   0.47684776
  3.80   0.47684950
  3.81   0.47685119
  3.82   0.47685285
  3.83   0.47685446
  3.84   0.47685603
  3.85   0.47685756
  3.86   0.47685905
  3.87   0.47686051
  3.88   0.47686193
  3.89   0.47686331
  3.90   0.47686466
  3.91   0.47686598
  3.92   0.47686726
  3.93   0.47686851
  3.94   0.47686973
  3.95   0.47687092
  3.96   0.47687208
  3.97   0.47687322
  3.98   0.47687432
  3.99   0.47687540
  4.00   0.47687645
  4.01   0.47687747
  4.02   0.47687847
  4.03   0.47687945
  4.04   0.47688040
  4.05   0.47688133
  4.06   0.47688224
  4.07   0.47688312
  4.08   0.47688398
  4.09   0.47688482
  4.10   0.47688565
  4.11   0.47688645
  4.12   0.47688723
  4.13   0.47688799
  4.14   0.47688874
  4.15   0.47688947
  4.16   0.47689018
  4.17   0.47689087
  4.18   0.47689154
  4.19   0.47689220
  4.20   0.47689285
  4.21   0.47689348
  4.22   0.47689409
  4.23   0.47689469
  4.24   0.47689528
  4.25   0.47689585
  4.26   0.47689640
  4.27   0.47689695
  4.28   0.47689748
  4.29   0.47689800
  4.30   0.47689851
  4.31   0.47689900
  4.32   0.47689949
  4.33   0.47689996
  4.34   0.47690042
  4.35   0.47690087
  4.36   0.47690131
  4.37   0.47690174
  4.38   0.47690216
  4.39   0.47690257
  4.40   0.47690297
  4.41   0.47690336
  4.42   0.47690374
  4.43   0.47690411
  4.44   0.47690448
  4.45   0.47690483
  4.46   0.47690518
  4.47   0.47690552
  4.48   0.47690585
  4.49   0.47690618
  4.50   0.47690650
  4.51   0.47690680
  4.52   0.47690711
  4.53   0.47690740
  4.54   0.47690769
  4.55   0.47690797
  4.56   0.47690825
  4.57   0.47690852
  4.58   0.47690878
  4.59   0.47690904
  4.60   0.47690929
  4.61   0.47690954
  4.62   0.47690978
  4.63   0.47691001
  4.64   0.47691024
  4.65   0.47691046
  4.66   0.47691068
  4.67   0.47691090
  4.68   0.47691110
  4.69   0.47691131
  4.70   0.47691151
  4.71   0.47691170
  4.72   0.47691189
  4.73   0.47691208
  4.74   0.47691226
  4.75   0.47691244
  4.76   0.47691261
  4.77   0.47691278
  4.78   0.47691295
  4.79   0.47691311
  4.80   0.47691327
  4.81   0.47691343
  4.82   0.47691358
  4.83   0.47691373
  4.84   0.47691387
  4.85   0.47691401
  4.86   0.47691415
  4.87   0.47691429
  4.88   0.47691442
  4.89   0.47691455
  4.90   0.47691467
  4.91   0.47691480
  4.92   0.47691492
  4.93   0.47691503
  4.94   0.47691515
  4.95   0.47691526
  4.96   0.47691537
  4.97   0.47691548
  4.98   0.47691558
  4.99   0.47691569
  5.00   0.47691579


==> var_obstacle_def_dt1.0E-04_MC_1.0E+06_data.txt <==
0.05  1.51152e-08
0.1  4.70951e-07
0.15  3.49022e-06
0.2  1.42831e-05
0.25  4.23157e-05
0.3  0.000102075
0.35  0.00021248
0.4  0.000393579
0.45  0.000662185
0.5  0.0010293
0.55  0.00149975
0.6  0.00207289
0.65  0.00274352
0.7  0.00350307
0.75  0.00434078
0.8  0.00524468
0.85  0.00620255
0.9  0.00720234
0.95  0.00823278
1  0.00928381
1.05  0.0103467
1.1  0.0114143
1.15  0.0124807
1.2  0.0135409
1.25  0.0145912
1.3  0.0156286
1.35  0.0166515
1.4  0.0176588
1.45  0.0186501
1.5  0.0196256
1.55  0.020586
1.6  0.0215324
1.65  0.0224659
1.7  0.0233878
1.75  0.0242991
1.8  0.0252008
1.85  0.0260943
1.9  0.0269808
1.95  0.0278617
2  0.0287383
2.05  0.0296116
2.1  0.0304824
2.15  0.0313519
2.2  0.0322205
2.25  0.0330889
2.3  0.0339577
2.35  0.0348273
2.4  0.0356978
2.45  0.0365693
2.5  0.0374418
2.55  0.0383151
2.6  0.0391895
2.65  0.0400646
2.7  0.0409402
2.75  0.0418167
2.8  0.042694
2.85  0.0435724
2.9  0.0444518
2.95  0.0453321
3  0.0462133
3.05  0.0470951
3.1  0.0479778
3.15  0.0488615
3.2  0.0497465
3.25  0.0506326
3.3  0.05152
3.35  0.0524087
3.4  0.0532983
3.45  0.0541881
3.5  0.0550774
3.55  0.0559664
3.6  0.0568548
3.65  0.0577428
3.7  0.0586306
3.75  0.0595183
3.8  0.0604058
3.85  0.0612929
3.9  0.0621793
3.95  0.063065
4  0.0639495
4.05  0.064833
4.1  0.0657159
4.15  0.0665982
4.2  0.0674798
4.25  0.0683608
4.3  0.0692411
4.35  0.070121
4.4  0.0710005
4.45  0.0718795
4.5  0.0727576
4.55  0.0736346
4.6  0.0745111
4.65  0.0753878
4.7  0.0762647
4.75  0.0771424
4.8  0.0780211
4.85  0.0789007
4.9  0.0797808
4.95  0.0806619
5  0.0815441


==> var_obstacle_pde500_dt1.0e-03_data.txt <==
  0.01   0.00000000
  0.02   0.00000000
  0.03   0.00000000
  0.04   0.00000001
  0.05   0.00000002
  0.06   0.00000004
  0.07   0.00000009
  0.08   0.00000017
  0.09   0.00000030
  0.10   0.00000050
  0.11   0.00000079
  0.12   0.00000121
  0.13   0.00000179
  0.14   0.00000257
  0.15   0.00000360
  0.16   0.00000493
  0.17   0.00000663
  0.18   0.00000875
  0.19   0.00001139
  0.20   0.00001461
  0.21   0.00001852
  0.22   0.00002320
  0.23   0.00002878
  0.24   0.00003536
  0.25   0.00004308
  0.26   0.00005205
  0.27   0.00006244
  0.28   0.00007437
  0.29   0.00008801
  0.30   0.00010351
  0.31   0.00012103
  0.32   0.00014074
  0.33   0.00016281
  0.34   0.00018738
  0.35   0.00021462
  0.36   0.00024469
  0.37   0.00027773
  0.38   0.00031389
  0.39   0.00035330
  0.40   0.00039608
  0.41   0.00044236
  0.42   0.00049224
  0.43   0.00054583
  0.44   0.00060320
  0.45   0.00066443
  0.46   0.00072960
  0.47   0.00079876
  0.48   0.00087196
  0.49   0.00094923
  0.50   0.00103061
  0.51   0.00111612
  0.52   0.00120576
  0.53   0.00129953
  0.54   0.00139743
  0.55   0.00149945
  0.56   0.00160555
  0.57   0.00171573
  0.58   0.00182992
  0.59   0.00194810
  0.60   0.00207022
  0.61   0.00219621
  0.62   0.00232603
  0.63   0.00245960
  0.64   0.00259686
  0.65   0.00273773
  0.66   0.00288214
  0.67   0.00303000
  0.68   0.00318123
  0.69   0.00333575
  0.70   0.00349346
  0.71   0.00365427
  0.72   0.00381810
  0.73   0.00398484
  0.74   0.00415439
  0.75   0.00432667
  0.76   0.00450157
  0.77   0.00467900
  0.78   0.00485885
  0.79   0.00504102
  0.80   0.00522543
  0.81   0.00541196
  0.82   0.00560052
  0.83   0.00579102
  0.84   0.00598336
  0.85   0.00617745
  0.86   0.00637318
  0.87   0.00657047
  0.88   0.00676923
  0.89   0.00696937
  0.90   0.00717080
  0.91   0.00737343
  0.92   0.00757719
  0.93   0.00778198
  0.94   0.00798774
  0.95   0.00819438
  0.96   0.00840182
  0.97   0.00861000
  0.98   0.00881884
  0.99   0.00902828
  1.00   0.00923824
  1.01   0.00944866
  1.02   0.00965948
  1.03   0.00987063
  1.04   0.01008207
  1.05   0.01029373
  1.06   0.01050556
  1.07   0.01071751
  1.08   0.01092953
  1.09   0.01114157
  1.10   0.01135358
  1.11   0.01156552
  1.12   0.01177736
  1.13   0.01198905
  1.14   0.01220055
  1.15   0.01241182
  1.16   0.01262285
  1.17   0.01283358
  1.18   0.01304399
  1.19   0.01325406
  1.20   0.01346376
  1.21   0.01367306
  1.22   0.01388193
  1.23   0.01409036
  1.24   0.01429833
  1.25   0.01450581
  1.26   0.01471280
  1.27   0.01491927
  1.28   0.01512521
  1.29   0.01533060
  1.30   0.01553544
  1.31   0.01573971
  1.32   0.01594340
  1.33   0.01614651
  1.34   0.01634903
  1.35   0.01655095
  1.36   0.01675226
  1.37   0.01695297
  1.38   0.01715307
  1.39   0.01735255
  1.40   0.01755142
  1.41   0.01774968
  1.42   0.01794732
  1.43   0.01814434
  1.44   0.01834076
  1.45   0.01853656
  1.46   0.01873176
  1.47   0.01892635
  1.48   0.01912034
  1.49   0.01931375
  1.50   0.01950656
  1.51   0.01969879
  1.52   0.01989044
  1.53   0.02008152
  1.54   0.02027205
  1.55   0.02046201
  1.56   0.02065143
  1.57   0.02084032
  1.58   0.02102867
  1.59   0.02121650
  1.60   0.02140382
  1.61   0.02159063
  1.62   0.02177696
  1.63   0.02196280
  1.64   0.02214817
  1.65   0.02233307
  1.66   0.02251752
  1.67   0.02270153
  1.68   0.02288510
  1.69   0.02306826
  1.70   0.02325100
  1.71   0.02343334
  1.72   0.02361529
  1.73   0.02379686
  1.74   0.02397806
  1.75   0.02415890
  1.76   0.02433939
  1.77   0.02451955
  1.78   0.02469938
  1.79   0.02487889
  1.80   0.02505809
  1.81   0.02523700
  1.82   0.02541562
  1.83   0.02559396
  1.84   0.02577204
  1.85   0.02594986
  1.86   0.02612743
  1.87   0.02630477
  1.88   0.02648187
  1.89   0.02665876
  1.90   0.02683544
  1.91   0.02701191
  1.92   0.02718819
  1.93   0.02736429
  1.94   0.02754021
  1.95   0.02771596
  1.96   0.02789155
  1.97   0.02806699
  1.98   0.02824229
  1.99   0.02841745
  2.00   0.02859248
  2.01   0.02876739
  2.02   0.02894219
  2.03   0.02911687
  2.04   0.02929145
  2.05   0.02946594
  2.06   0.02964034
  2.07   0.02981466
  2.08   0.02998890
  2.09   0.03016306
  2.10   0.03033716
  2.11   0.03051120
  2.12   0.03068519
  2.13   0.03085912
  2.14   0.03103301
  2.15   0.03120686
  2.16   0.03138067
  2.17   0.03155445
  2.18   0.03172820
  2.19   0.03190193
  2.20   0.03207563
  2.21   0.03224932
  2.22   0.03242300
  2.23   0.03259667
  2.24   0.03277033
  2.25   0.03294398
  2.26   0.03311764
  2.27   0.03329130
  2.28   0.03346496
  2.29   0.03363863
  2.30   0.03381231
  2.31   0.03398600
  2.32   0.03415971
  2.33   0.03433343
  2.34   0.03450717
  2.35   0.03468093
  2.36   0.03485471
  2.37   0.03502851
  2.38   0.03520234
  2.39   0.03537620
  2.40   0.03555008
  2.41   0.03572399
  2.42   0.03589793
  2.43   0.03607190
  2.44   0.03624590
  2.45   0.03641993
  2.46   0.03659400
  2.47   0.03676809
  2.48   0.03694223
  2.49   0.03711639
  2.50   0.03729060
  2.51   0.03746483
  2.52   0.03763910
  2.53   0.03781341
  2.54   0.03798775
  2.55   0.03816213
  2.56   0.03833655
  2.57   0.03851100
  2.58   0.03868549
  2.59   0.03886001
  2.60   0.03903457
  2.61   0.03920916
  2.62   0.03938379
  2.63   0.03955846
  2.64   0.03973316
  2.65   0.03990789
  2.66   0.04008266
  2.67   0.04025746
  2.68   0.04043230
  2.69   0.04060717
  2.70   0.04078207
  2.71   0.04095700
  2.72   0.04113197
  2.73   0.04130697
  2.74   0.04148199
  2.75   0.04165705
  2.76   0.04183214
  2.77   0.04200725
  2.78   0.04218240
  2.79   0.04235757
  2.80   0.04253277
  2.81   0.04270799
  2.82   0.04288324
  2.83   0.04305852
  2.84   0.04323382
  2.85   0.04340915
  2.86   0.04358450
  2.87   0.04375987
  2.88   0.04393526
  2.89   0.04411068
  2.90   0.04428611
  2.91   0.04446157
  2.92   0.04463705
  2.93   0.04481254
  2.94   0.04498806
  2.95   0.04516359
  2.96   0.04533914
  2.97   0.04551470
  2.98   0.04569029
  2.99   0.04586588
  3.00   0.04604150
  3.01   0.04621712
  3.02   0.04639277
  3.03   0.04656842
  3.04   0.04674409
  3.05   0.04691977
  3.06   0.04709546
  3.07   0.04727116
  3.08   0.04744687
  3.09   0.04762259
  3.10   0.04779833
  3.11   0.04797407
  3.12   0.04814982
  3.13   0.04832558
  3.14   0.04850134
  3.15   0.04867712
  3.16   0.04885290
  3.17   0.04902868
  3.18   0.04920448
  3.19   0.04938028
  3.20   0.04955608
  3.21   0.04973189
  3.22   0.04990771
  3.23   0.05008353
  3.24   0.05025935
  3.25   0.05043518
  3.26   0.05061101
  3.27   0.05078684
  3.28   0.05096268
  3.29   0.05113851
  3.30   0.05131436
  3.31   0.05149020
  3.32   0.05166604
  3.33   0.05184189
  3.34   0.05201774
  3.35   0.05219358
  3.36   0.05236943
  3.37   0.05254528
  3.38   0.05272113
  3.39   0.05289698
  3.40   0.05307284
  3.41   0.05324869
  3.42   0.05342454
  3.43   0.05360039
  3.44   0.05377624
  3.45   0.05395208
  3.46   0.05412793
  3.47   0.05430378
  3.48   0.05447962
  3.49   0.05465547
  3.50   0.05483131
  3.51   0.05500715
  3.52   0.05518299
  3.53   0.05535883
  3.54   0.05553467
  3.55   0.05571051
  3.56   0.05588634
  3.57   0.05606217
  3.58   0.05623800
  3.59   0.05641383
  3.60   0.05658966
  3.61   0.05676548
  3.62   0.05694130
  3.63   0.05711712
  3.64   0.05729294
  3.65   0.05746876
  3.66   0.05764457
  3.67   0.05782038
  3.68   0.05799619
  3.69   0.05817200
  3.70   0.05834781
  3.71   0.05852361
  3.72   0.05869941
  3.73   0.05887521
  3.74   0.05905100
  3.75   0.05922680
  3.76   0.05940259
  3.77   0.05957838
  3.78   0.05975417
  3.79   0.05992996
  3.80   0.06010574
  3.81   0.06028152
  3.82   0.06045730
  3.83   0.06063308
  3.84   0.06080886
  3.85   0.06098463
  3.86   0.06116040
  3.87   0.06133617
  3.88   0.06151194
  3.89   0.06168771
  3.90   0.06186347
  3.91   0.06203923
  3.92   0.06221499
  3.93   0.06239075
  3.94   0.06256651
  3.95   0.06274227
  3.96   0.06291802
  3.97   0.06309378
  3.98   0.06326953
  3.99   0.06344528
  4.00   0.06362103
  4.01   0.06379677
  4.02   0.06397252
  4.03   0.06414826
  4.04   0.06432401
  4.05   0.06449975
  4.06   0.06467549
  4.07   0.06485123
  4.08   0.06502697
  4.09   0.06520271
  4.10   0.06537844
  4.11   0.06555418
  4.12   0.06572991
  4.13   0.06590565
  4.14   0.06608138
  4.15   0.06625711
  4.16   0.06643284
  4.17   0.06660857
  4.18   0.06678430
  4.19   0.06696003
  4.20   0.06713576
  4.21   0.06731149
  4.22   0.06748721
  4.23   0.06766294
  4.24   0.06783866
  4.25   0.06801439
  4.26   0.06819011
  4.27   0.06836584
  4.28   0.06854156
  4.29   0.06871728
  4.30   0.06889301
  4.31   0.06906873
  4.32   0.06924445
  4.33   0.06942017
  4.34   0.06959589
  4.35   0.06977161
  4.36   0.06994733
  4.37   0.07012305
  4.38   0.07029877
  4.39   0.07047449
  4.40   0.07065021
  4.41   0.07082593
  4.42   0.07100165
  4.43   0.07117737
  4.44   0.07135309
  4.45   0.07152880
  4.46   0.07170452
  4.47   0.07188024
  4.48   0.07205596
  4.49   0.07223168
  4.50   0.07240740
  4.51   0.07258311
  4.52   0.07275883
  4.53   0.07293455
  4.54   0.07311027
  4.55   0.07328599
  4.56   0.07346170
  4.57   0.07363742
  4.58   0.07381314
  4.59   0.07398886
  4.60   0.07416458
  4.61   0.07434030
  4.62   0.07451601
  4.63   0.07469173
  4.64   0.07486745
  4.65   0.07504317
  4.66   0.07521889
  4.67   0.07539461
  4.68   0.07557032
  4.69   0.07574604
  4.70   0.07592176
  4.71   0.07609748
  4.72   0.07627320
  4.73   0.07644892
  4.74   0.07662464
  4.75   0.07680036
  4.76   0.07697608
  4.77   0.07715180
  4.78   0.07732752
  4.79   0.07750324
  4.80   0.07767896
  4.81   0.07785468
  4.82   0.07803040
  4.83   0.07820612
  4.84   0.07838184
  4.85   0.07855756
  4.86   0.07873328
  4.87   0.07890900
  4.88   0.07908473
  4.89   0.07926045
  4.90   0.07943617
  4.91   0.07961189
  4.92   0.07978761
  4.93   0.07996333
  4.94   0.08013906
  4.95   0.08031478
  4.96   0.08049050
  4.97   0.08066622
  4.98   0.08084195
  4.99   0.08101767
  5.00   0.08119339


==> var_total_pde800_dt1.0e-04_data.txt <==
  0.01   0.00000034
  0.02   0.00000265
  0.03   0.00000884
  0.04   0.00002077
  0.05   0.00004023
  0.06   0.00006896
  0.07   0.00010863
  0.08   0.00016087
  0.09   0.00022725
  0.10   0.00030927
  0.11   0.00040839
  0.12   0.00052602
  0.13   0.00066352
  0.14   0.00082217
  0.15   0.00100324
  0.16   0.00120790
  0.17   0.00143732
  0.18   0.00169259
  0.19   0.00197476
  0.20   0.00228483
  0.21   0.00262375
  0.22   0.00299243
  0.23   0.00339174
  0.24   0.00382248
  0.25   0.00428543
  0.26   0.00478132
  0.27   0.00531084
  0.28   0.00587462
  0.29   0.00647328
  0.30   0.00710737
  0.31   0.00777741
  0.32   0.00848390
  0.33   0.00922729
  0.34   0.01000797
  0.35   0.01082634
  0.36   0.01168274
  0.37   0.01257747
  0.38   0.01351083
  0.39   0.01448307
  0.40   0.01549441
  0.41   0.01654504
  0.42   0.01763514
  0.43   0.01876486
  0.44   0.01993432
  0.45   0.02114361
  0.46   0.02239282
  0.47   0.02368202
  0.48   0.02501122
  0.49   0.02638047
  0.50   0.02778976
  0.51   0.02923907
  0.52   0.03072838
  0.53   0.03225765
  0.54   0.03382681
  0.55   0.03543579
  0.56   0.03708452
  0.57   0.03877288
  0.58   0.04050077
  0.59   0.04226807
  0.60   0.04407465
  0.61   0.04592037
  0.62   0.04780508
  0.63   0.04972861
  0.64   0.05169081
  0.65   0.05369149
  0.66   0.05573047
  0.67   0.05780756
  0.68   0.05992257
  0.69   0.06207529
  0.70   0.06426550
  0.71   0.06649301
  0.72   0.06875757
  0.73   0.07105898
  0.74   0.07339699
  0.75   0.07577138
  0.76   0.07818190
  0.77   0.08062832
  0.78   0.08311038
  0.79   0.08562783
  0.80   0.08818043
  0.81   0.09076791
  0.82   0.09339003
  0.83   0.09604650
  0.84   0.09873709
  0.85   0.10146151
  0.86   0.10421949
  0.87   0.10701078
  0.88   0.10983510
  0.89   0.11269218
  0.90   0.11558174
  0.91   0.11850351
  0.92   0.12145722
  0.93   0.12444258
  0.94   0.12745932
  0.95   0.13050716
  0.96   0.13358582
  0.97   0.13669502
  0.98   0.13983449
  0.99   0.14300394
  1.00   0.14620310
  1.01   0.14943168
  1.02   0.15268940
  1.03   0.15597599
  1.04   0.15929116
  1.05   0.16263464
  1.06   0.16600615
  1.07   0.16940541
  1.08   0.17283213
  1.09   0.17628605
  1.10   0.17976689
  1.11   0.18327437
  1.12   0.18680821
  1.13   0.19036814
  1.14   0.19395389
  1.15   0.19756519
  1.16   0.20120175
  1.17   0.20486332
  1.18   0.20854962
  1.19   0.21226038
  1.20   0.21599533
  1.21   0.21975422
  1.22   0.22353676
  1.23   0.22734270
  1.24   0.23117178
  1.25   0.23502372
  1.26   0.23889828
  1.27   0.24279520
  1.28   0.24671420
  1.29   0.25065504
  1.30   0.25461747
  1.31   0.25860122
  1.32   0.26260605
  1.33   0.26663170
  1.34   0.27067792
  1.35   0.27474448
  1.36   0.27883111
  1.37   0.28293757
  1.38   0.28706363
  1.39   0.29120903
  1.40   0.29537354
  1.41   0.29955692
  1.42   0.30375893
  1.43   0.30797934
  1.44   0.31221791
  1.45   0.31647440
  1.46   0.32074859
  1.47   0.32504025
  1.48   0.32934915
  1.49   0.33367506
  1.50   0.33801777
  1.51   0.34237703
  1.52   0.34675265
  1.53   0.35114439
  1.54   0.35555203
  1.55   0.35997537
  1.56   0.36441419
  1.57   0.36886827
  1.58   0.37333740
  1.59   0.37782138
  1.60   0.38231999
  1.61   0.38683304
  1.62   0.39136031
  1.63   0.39590160
  1.64   0.40045672
  1.65   0.40502547
  1.66   0.40960764
  1.67   0.41420304
  1.68   0.41881148
  1.69   0.42343277
  1.70   0.42806671
  1.71   0.43271312
  1.72   0.43737180
  1.73   0.44204259
  1.74   0.44672528
  1.75   0.45141971
  1.76   0.45612568
  1.77   0.46084302
  1.78   0.46557156
  1.79   0.47031112
  1.80   0.47506153
  1.81   0.47982261
  1.82   0.48459420
  1.83   0.48937612
  1.84   0.49416822
  1.85   0.49897032
  1.86   0.50378227
  1.87   0.50860389
  1.88   0.51343505
  1.89   0.51827556
  1.90   0.52312529
  1.91   0.52798407
  1.92   0.53285175
  1.93   0.53772818
  1.94   0.54261321
  1.95   0.54750669
  1.96   0.55240848
  1.97   0.55731843
  1.98   0.56223640
  1.99   0.56716224
  2.00   0.57209582
  2.01   0.57703700
  2.02   0.58198565
  2.03   0.58694161
  2.04   0.59190478
  2.05   0.59687500
  2.06   0.60185216
  2.07   0.60683611
  2.08   0.61182675
  2.09   0.61682393
  2.10   0.62182753
  2.11   0.62683744
  2.12   0.63185353
  2.13   0.63687568
  2.14   0.64190377
  2.15   0.64693769
  2.16   0.65197732
  2.17   0.65702255
  2.18   0.66207326
  2.19   0.66712935
  2.20   0.67219070
  2.21   0.67725720
  2.22   0.68232876
  2.23   0.68740526
  2.24   0.69248660
  2.25   0.69757268
  2.26   0.70266340
  2.27   0.70775865
  2.28   0.71285834
  2.29   0.71796238
  2.30   0.72307066
  2.31   0.72818309
  2.32   0.73329958
  2.33   0.73842004
  2.34   0.74354438
  2.35   0.74867250
  2.36   0.75380432
  2.37   0.75893976
  2.38   0.76407872
  2.39   0.76922112
  2.40   0.77436689
  2.41   0.77951593
  2.42   0.78466817
  2.43   0.78982353
  2.44   0.79498193
  2.45   0.80014330
  2.46   0.80530755
  2.47   0.81047461
  2.48   0.81564441
  2.49   0.82081688
  2.50   0.82599195
  2.51   0.83116954
  2.52   0.83634959
  2.53   0.84153202
  2.54   0.84671678
  2.55   0.85190379
  2.56   0.85709299
  2.57   0.86228432
  2.58   0.86747771
  2.59   0.87267310
  2.60   0.87787044
  2.61   0.88306965
  2.62   0.88827069
  2.63   0.89347350
  2.64   0.89867801
  2.65   0.90388418
  2.66   0.90909194
  2.67   0.91430125
  2.68   0.91951204
  2.69   0.92472428
  2.70   0.92993790
  2.71   0.93515286
  2.72   0.94036911
  2.73   0.94558659
  2.74   0.95080527
  2.75   0.95602509
  2.76   0.96124601
  2.77   0.96646798
  2.78   0.97169096
  2.79   0.97691491
  2.80   0.98213977
  2.81   0.98736552
  2.82   0.99259211
  2.83   0.99781949
  2.84   1.00304764
  2.85   1.00827650
  2.86   1.01350605
  2.87   1.01873624
  2.88   1.02396703
  2.89   1.02919840
  2.90   1.03443031
  2.91   1.03966272
  2.92   1.04489560
  2.93   1.05012891
  2.94   1.05536262
  2.95   1.06059671
  2.96   1.06583113
  2.97   1.07106586
  2.98   1.07630088
  2.99   1.08153614
  3.00   1.08677162
  3.01   1.09200729
  3.02   1.09724313
  3.03   1.10247911
  3.04   1.10771520
  3.05   1.11295138
  3.06   1.11818762
  3.07   1.12342389
  3.08   1.12866018
  3.09   1.13389646
  3.10   1.13913270
  3.11   1.14436889
  3.12   1.14960500
  3.13   1.15484101
  3.14   1.16007690
  3.15   1.16531265
  3.16   1.17054824
  3.17   1.17578364
  3.18   1.18101885
  3.19   1.18625384
  3.20   1.19148860
  3.21   1.19672310
  3.22   1.20195733
  3.23   1.20719128
  3.24   1.21242492
  3.25   1.21765825
  3.26   1.22289124
  3.27   1.22812388
  3.28   1.23335616
  3.29   1.23858806
  3.30   1.24381957
  3.31   1.24905067
  3.32   1.25428135
  3.33   1.25951161
  3.34   1.26474142
  3.35   1.26997078
  3.36   1.27519967
  3.37   1.28042808
  3.38   1.28565601
  3.39   1.29088344
  3.40   1.29611035
  3.41   1.30133675
  3.42   1.30656262
  3.43   1.31178796
  3.44   1.31701275
  3.45   1.32223698
  3.46   1.32746065
  3.47   1.33268375
  3.48   1.33790627
  3.49   1.34312820
  3.50   1.34834955
  3.51   1.35357029
  3.52   1.35879042
  3.53   1.36400994
  3.54   1.36922885
  3.55   1.37444712
  3.56   1.37966477
  3.57   1.38488178
  3.58   1.39009815
  3.59   1.39531388
  3.60   1.40052896
  3.61   1.40574338
  3.62   1.41095714
  3.63   1.41617024
  3.64   1.42138268
  3.65   1.42659444
  3.66   1.43180553
  3.67   1.43701595
  3.68   1.44222568
  3.69   1.44743474
  3.70   1.45264311
  3.71   1.45785080
  3.72   1.46305779
  3.73   1.46826410
  3.74   1.47346971
  3.75   1.47867463
  3.76   1.48387885
  3.77   1.48908238
  3.78   1.49428521
  3.79   1.49948734
  3.80   1.50468878
  3.81   1.50988951
  3.82   1.51508954
  3.83   1.52028887
  3.84   1.52548750
  3.85   1.53068542
  3.86   1.53588265
  3.87   1.54107918
  3.88   1.54627500
  3.89   1.55147012
  3.90   1.55666455
  3.91   1.56185827
  3.92   1.56705130
  3.93   1.57224363
  3.94   1.57743526
  3.95   1.58262620
  3.96   1.58781644
  3.97   1.59300599
  3.98   1.59819485
  3.99   1.60338302
  4.00   1.60857050
  4.01   1.61375730
  4.02   1.61894341
  4.03   1.62412884
  4.04   1.62931358
  4.05   1.63449765
  4.06   1.63968104
  4.07   1.64486376
  4.08   1.65004580
  4.09   1.65522718
  4.10   1.66040789
  4.11   1.66558793
  4.12   1.67076731
  4.13   1.67594603
  4.14   1.68112410
  4.15   1.68630151
  4.16   1.69147826
  4.17   1.69665438
  4.18   1.70182984
  4.19   1.70700466
  4.20   1.71217885
  4.21   1.71735239
  4.22   1.72252531
  4.23   1.72769759
  4.24   1.73286925
  4.25   1.73804028
  4.26   1.74321069
  4.27   1.74838049
  4.28   1.75354967
  4.29   1.75871825
  4.30   1.76388621
  4.31   1.76905358
  4.32   1.77422034
  4.33   1.77938651
  4.34   1.78455209
  4.35   1.78971707
  4.36   1.79488148
  4.37   1.80004530
  4.38   1.80520854
  4.39   1.81037121
  4.40   1.81553331
  4.41   1.82069484
  4.42   1.82585581
  4.43   1.83101622
  4.44   1.83617608
  4.45   1.84133539
  4.46   1.84649415
  4.47   1.85165236
  4.48   1.85681004
  4.49   1.86196718
  4.50   1.86712379
  4.51   1.87227987
  4.52   1.87743542
  4.53   1.88259046
  4.54   1.88774498
  4.55   1.89289899
  4.56   1.89805249
  4.57   1.90320549
  4.58   1.90835799
  4.59   1.91350999
  4.60   1.91866150
  4.61   1.92381252
  4.62   1.92896306
  4.63   1.93411312
  4.64   1.93926270
  4.65   1.94441180
  4.66   1.94956044
  4.67   1.95470862
  4.68   1.95985633
  4.69   1.96500359
  4.70   1.97015040
  4.71   1.97529676
  4.72   1.98044267
  4.73   1.98558814
  4.74   1.99073318
  4.75   1.99587778
  4.76   2.00102195
  4.77   2.00616570
  4.78   2.01130903
  4.79   2.01645194
  4.80   2.02159444
  4.81   2.02673652
  4.82   2.03187821
  4.83   2.03701949
  4.84   2.04216037
  4.85   2.04730085
  4.86   2.05244095
  4.87   2.05758066
  4.88   2.06271999
  4.89   2.06785894
  4.90   2.07299751
  4.91   2.07813571
  4.92   2.08327354
  4.93   2.08841101
  4.94   2.09354812
  4.95   2.09868487
  4.96   2.10382126
  4.97   2.10895731
  4.98   2.11409301
  4.99   2.11922837
  5.00   2.12436339

